An Empirical Study on Budget-Aware Online Kernel Algorithms for Streams of Graphs

Kernel methods are considered an effective technique for on-line learning. Many approaches have been developed for compactly representing the dual solution of a kernel method when the problem imposes memory constraints. However, in literature no work is specifically tailored to streams of graphs. Motivated by the fact that the size of the feature space representation of many state-of-the-art graph kernels is relatively small and thus it is explicitly computable, we study whether executing kernel algorithms in the feature space can be more effective than the classical dual approach. We study three different algorithms and various strategies for managing the budget. Efficiency and efficacy of the proposed approaches are experimentally assessed on relatively large graph streams exhibiting concept drift. It turns out that, when strict memory budget constraints have to be enforced, working in feature space, given the current state of the art on graph kernels, is more than a viable alternative to dual approaches, both in terms of speed and classification performance.

==> Graphics-new/3D-LEUK-DDK-b10k.txt <==
0	0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
1	0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
2	0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
3	0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
4	0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
0	1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
1	1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
2	1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
3	1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
4	1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
0	1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
1	1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
2	1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
3	1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
4	1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
0	1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
1	1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
2	1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
3	1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
4	1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
0	1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
1	1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
2	1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
3	1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
4	1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
0	1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
1	1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
2	1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
3	1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
4	1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new/3D-LEUK-NSPDK-b10k.txt <==
0	0	0.530597	0.530597	0.513708	0.518147	0.505896	0.515519
1	0	0.579906	0.579906	0.513557	0.524153	0.51096		0.521612
2	0	0.604218	0.630162	0.511149	0.518822	0.512168	0.52484
3	0	0.611091	0.63652		0.506003	0.518262	-		0.521485
4	0	0.612809	0.640225	0.504461	0.508931	-		-
0	1	0.539516	0.539516	0.512799	0.51573		0.511016	0.51366
1	1	0.595913	0.613764	0.511568	0.521364	0.515919	0.518956
2	1	0.617171	0.635662	0.507957	0.509427	0.515765	0.523669
3	1	0.618237	0.641293	0.503502	0.509728	-		0.527274
4	1	0.618724	0.645377	0.503044	0.517275	-		-
0	2	0.550265	0.550265	0.516674	0.519737	0.515524	0.516753
1	2	0.607989	0.624862	0.50844		0.515612	0.515653	0.517985
2	2	0.61994		0.63592		0.505848	0.517835	0.517646	0.525781
3	2	0.622429	0.641925	0.501352	0.506176	-		0.529761
4	2	0.620614	0.644942	0.500075	0.515261	-		-
0	3	0.561791	0.561791	0.520401	0.519649	0.517772	0.52107
1	3	0.616662	0.635382	0.508153	0.50877		0.521694	0.522339
2	3	0.622453	0.644775	0.503853	0.51843		0.521757	0.538561
3	3	0.624705	0.648139	0.500782	0.515141	-		0.53596
4	3	0.620498	0.65168		0.498306	0.518381	-		-
0	4	0.566631	0.566631	0.521047	0.510704	0.5205		0.515509
1	4	0.621329	0.642716	0.50715		0.507496	0.522354	0.532212
2	4	0.628235	0.649246	0.501356	0.515702	0.523306	0.524478
3	4	0.626792	0.655177	0.49779		0.507872	-		0.53841
4	4	0.624091	0.659233	0.498895	0.513884	-		-
0	5	0.568786	0.568786	0.523245	0.508419	0.522079	0.521026
1	5	0.62834		0.6444		0.506342	0.514057	0.522431	0.524195
2	5	0.632207	0.651243	0.503647	0.515662	0.525173	0.532187
3	5	0.630115	0.656539	0.49885		0.517157	-		0.529443
4	5	0.629115	0.658348	0.496549	0.507497	-		-
0	6	0.57461		0.57461		0.52541		0.51363		0.523208	0.516473
1	6	0.633302	0.64576		0.507684	0.507175	0.528157	0.526846
2	6	0.634182	0.65518		0.502187	0.513369	0.529606	0.531929
3	6	0.637297	0.659961	0.499794	0.510606	-		0.526715
4	6	0.632913	0.663301	0.494908	0.51314		-		-



==> Graphics-new/3D-LEUK-NSPDK-b50k.txt <==
0	0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517382
1	0	0.579906	0.579906	0.533422	0.530722	0.525512	0.533575
2	0	0.621935	0.637623	0.528344	0.53154	-	-		-
3	0	0.628402	0.661077	0.522695	0.530281	-		-
4	0	0.632624	0.675861	0.520723	0.527334	-		-
0	1	0.539516	0.539516	0.520235	0.521625	0.515488	0.519853
1	1	0.613886	0.613886	0.526633	0.520914	0.532953	0.535479
2	1	0.632225	0.655757	0.519952	0.523747	-		-
3	1	0.638278	0.673782	0.519497	0.518177	-		-
4	1	0.642239	0.686233	0.514034	0.516805	-		-
0	2	0.550265	0.550265	0.528118	0.529996	0.522115	0.530473
1	2	0.616477	0.628082	0.523192	0.531122	0.532454	0.540116
2	2	0.633941	0.662041	0.517447	0.519341	-		-
3	2	0.639233	0.677201	0.512659	0.514306	-		-
4	2	0.640334	0.687521	0.509936	0.520006	-		-
0	3	0.561791	0.561791	0.530352	0.531556	0.528592	0.530918
1	3	0.627335	0.641876	0.52444		0.528824	0.537443	0.543499
2	3	0.636473	0.670979	0.516124	0.525797	-		-
3	3	0.63718		0.685971	0.513618	0.518377	-		-
4	3	0.641279	0.6939		0.51028		0.529908	-		-
0	4	0.566631	0.566631	0.532341	0.527448	0.532172	0.527872
1	4	0.631572	0.653162	0.5218		0.531117	0.541348	0.543631
2	4	0.641385	0.678285	0.516656	0.528567	-		-
3	4	0.644951	0.691593	0.511957	0.529769	-		-
4	4	0.641713	0.699872	0.510843	0.526634	-		-
0	5	0.568786	0.568786	0.534436	0.518249	0.533891	0.52832
1	5	0.634899	0.657187	0.525408	0.527155	0.545955	0.540843
2	5	0.648228	0.681823	0.516304	0.527917	-		-
3	5	0.648487	0.693972	0.511707	0.535076	-		-
4	5	0.645841	0.701981	0.508259	0.519635	-		-
0	6	0.57461		0.57461		0.537418	0.521881	0.53519		0.528698
1	6	0.639459	0.660248	0.526028	0.521336	0.5485		0.544573
2	6	0.649873	0.685539	0.515782	0.535128	-		-
3	6	0.651108	0.697064	0.512066	0.534954	-		-
4	6	0.652035	0.704942	0.510016	0.517177	-		-



==> Graphics-new/3D-LMdata-DDK-b10k.txt <==
0	0.8	0.787993	0.787993	0.829066	0.834153	0.78841		0.841243	11	11
1	0.8	0.85329		0.849475	0.833919	0.791479	0.821836	0.799594	46	42
2	0.8	0.839429	0.844653	0.806228	0.805276	0.820133	0.805684	132	112
3	0.8	0.834857	0.844264	0.789056	0.78967		0.819742	0.797906	218	211
4	0.8	0.836222	0.843804	0.772639	0.786105	0.819517	0.79652		376	321
0	1	0.798341	0.798341	0.83157		0.833668	0.798821	0.841682	11	11
1	1	0.853921	0.850406	0.834919	0.789686	0.819154	0.780989	46	43
2	1	0.837556	0.844861	0.805923	0.770472	0.818814	0.805416	114	110
3	1	0.836885	0.84426		0.781323	0.778566	0.822229	0.80069		218	211
4	1	0.832315	0.843463	0.770512	0.787122	0.823084	0.801372	370	340
0	1.2	0.8077		0.8077		0.835117	0.837247	0.801256	0.840168	11	13
1	1.2	0.852309	0.851034	0.834824	0.761423	0.819953	0.769943	46	50
2	1.2	0.825587	0.807613	0.766017	0.741108	0.792154	0.785246	115	133
3	1.2	0.765488	0.687786	0.689461	0.69853		0.7337		0.706943	229	277
4	1.2	-		0.677466	0.663801	0.677784	0.718525	0.685532	-	410
0	1.4	0.812677	0.812677	0.837159	0.835975	0.806283	0.840449	11	12
1	1.4	0.852778	0.847974	0.835466	0.761257	0.819708	0.797735	47	44
2	1.4	0.78363		0.689858	0.695192	0.701992	0.732593	0.711131	121	125
3	1.4	0.726322	0.63863		0.643586	0.669882	0.696126	0.671617	244	249
4	1.4	-		0.63192		0.631355	0.653369	0.683697	0.656814	-	414
0	1.6	0.84752		0.816064	0.840077	0.837139	0.810307	0.843122	12	11
1	1.6	0.748407	0.839659	0.83125		0.753279	0.813085	0.792261	47	46
2	1.6	0.669247	0.639263	0.670138	0.677977	0.698378	0.685537	145	128
3	1.6	0.820325	0.615854	0.629939	0.653923	0.676919	0.651033	-	240
4	1.6	-		0.613073	0.622319	0.645251	0.671059	0.643745	-	351
0	1.8	0.719337	0.820325	0.839875	0.837162	0.813134	0.84593		11	11
1	1.8	0.630916	0.821214	0.817107	0.743848	0.793904	0.774127	48	45
2	1.8	0.616026	0.616026	0.654761	0.677877	0.683169	0.67364		148	128
3	1.8	-		0.600952	0.618376	0.641745	0.664735	0.6359		279	-
4	1.8	-		0.601135	0.619035	0.63611		0.669496	0.632829	-	347



==> Graphics-new/3D-LMdata-DDK-b50k.txt <==
0	0.8	0.787993	0.787993	0.801516	0.792602	0.821595	0.820251
1	0.8	0.851308	0.849341	0.84669		0.828884	0.849891	0.828535
2	0.8	0.852424	0.844691	0.839724	0.820431	0.840322	0.828368
3	0.8	0.850701	0.84382		0.830153	0.821245	0.838053	0.827789
4	0.8	0.849478	0.843607	0.828492	0.825396	0.839077	0.827994
0	1	0.798341	0.798341	0.806732	0.800018	0.827678	0.821893
1	1	0.853051	0.850406	0.846653	0.82499		0.848149	0.828135
2	1	0.8527		0.845253	0.836392	0.822286	0.842161	0.830155
3	1	0.847613	0.843992	0.828785	0.817057	0.839946	0.829668
4	1	0.847614	0.843821	0.830633	0.823563	0.835742	0.829332
0	1.2	0.8077		0.8077		0.814626	0.811323	0.829126	0.831584
1	1.2	0.853286	0.849803	0.847104	0.827423	0.848864	0.823405
2	1.2	0.825539	0.801495	0.816223	0.805004	0.819061	0.804589
3	1.2	0.697987	0.672409	0.73778		0.689399	0.730449	0.683772
4	1.2	-		0.663364	0.722414	0.678338	0.718855	0.675312
0	1.4	0.812677	0.812677	0.817095	0.813956	0.834202	0.827197
1	1.4	0.849771	0.84626		0.846242	0.829219	0.847366	0.829158
2	1.4	0.724526	0.679267	0.752171	0.695467	0.749829	0.690329
3	1.4	0.658142	0.624738	0.701438	0.643538	0.691446	0.638687
4	1.4	-		0.626842	0.687103	0.6391		0.687965	0.636376
0	1.6	0.816064	0.816064	0.821452	0.815237	0.834049	0.827364
1	1.6	0.8461		0.836462	0.843448	0.823704	0.843878	0.827244
2	1.6	0.679039	0.625985	0.724538	0.649216	0.721211	0.641339
3	1.6	-		0.60422		0.685094	0.621967	0.674452	0.618119
4	1.6	-		0.610038	0.679213	0.619965	0.675122	0.619233
0	1.8	0.820325	0.820325	0.826666	0.818352	0.838531	0.827181
1	1.8	0.830805	0.819079	0.835123	0.813861	0.83329		0.814105
2	1.8	0.65919		0.603351	0.703014	0.627959	0.697826	0.618982
3	1.8	-		0.589013	0.673824	0.607955	0.664059	0.599995
4	1.8	-		0.599869	0.677139	0.610524	0.669567	0.607864



==> Graphics-new/3D-LMdata-NSPDK-b10k.txt <==
0	0	0.787226	0.787226	0.822802	0.821058	0.774251	0.829114
1	0	0.819576	0.792517	0.812124	0.822684	0.775603	0.823311
2	0	0.820918	0.794918	0.788277	0.827362	0.770699	0.825137
3	0	0.824884	0.800921	0.766683	0.815552	0.76927		0.815271
4	0	0.824885	0.802038	0.746254	0.797641	0.765728	0.798118
0	1	0.835456	0.812673	0.830615	0.784238	0.810586	0.776731
1	1	0.83739		0.811819	0.790417	0.782514	0.807925	0.766309
2	1	0.831484	0.81048		0.74303		0.727966	0.80347		0.70424
3	1	0.827211	0.806561	0.709663	0.689002	0.795106	0.710081
4	1	0.825074	0.80464		0.671947	0.629691	0.786437	0.692212
0	2	0.834373	0.807863	0.814758	0.792013	0.814865	0.788576
1	2	0.82856		0.803734	0.744582	0.755898	0.815859	0.732351
2	2	0.825043	0.796712	0.688196	0.715338	0.807914	0.707612
3	2	0.814397	0.79715		0.644036	0.643		0.79696		0.696799
4	2	0.811942	0.791238	0.616529	0.603061	0.788273	0.658573
0	3	0.833767	0.805347	0.803491	0.778657	0.818765	0.789665
1	3	0.825316	0.800948	0.720866	0.753408	0.815596	0.72218
2	3	0.816532	0.795536	0.65983		0.711866	0.806819	0.701614
3	3	0.813037	0.792301	0.61605		-		0.797533	0.679155
4	3	0.805924	0.787527	0.588345	0.784428	0.788334	0.646568
0	4	0.832222	0.804778	0.79323		0.743079	0.817921	0.787159
1	4	0.824827	0.799581	0.705448	0.703465	0.81565		0.722284
2	4	0.816945	0.793438	0.644311	0.63652		0.805483	0.687713
3	4	0.814346	0.79192		0.605112	0.594075	0.796658	0.671734
4	4	0.80371		0.784233	0.574056	0.789201	0.788047	0.641935
0	5	0.831709	0.803078	0.796252	0.742933	0.816516	0.783434
1	5	0.823937	0.798568	0.701315	0.703316	0.816017	0.723302
2	5	0.818735	0.793318	0.639963	0.636435	0.805325	0.693812
3	5	0.814339	0.789904	0.597526	0.59179		0.795877	0.668611
4	5	0.80646		0.782305	0.566895	0.792375	0.786111	0.640289
0	6	0.830979	0.803706	0.794061	0.747433	0.816506	0.787627
1	6	0.824665	0.799342	0.698846	0.703142	0.815694	0.723583
2	6	0.82043		0.793168	0.636631	0.635844	0.803022	0.686855
3	6	0.814144	0.790363	0.59401		0.590884	0.794742	0.670269
4	6	0.802733	0.781542	0.564397	0.564397	0.785498	0.640349



==> Graphics-new/3D-LMdata-NSPDK-b15k.txt <==
0	0	0.787226	0.787226	0.824097	0.808849	0.801682	0.828706
1	0	0.820496	0.791355	0.825126	0.814988	0.803314	0.827829
2	0	0.821292	0.795092	0.805322	0.819246	0.796256	0.810497
3	0	0.828343	0.799221	0.792058	0.821426	0.79662		0.802932
4	0	0.829205	0.799101	0.776319	0.808993	0.795666	0.796663
0	1	0.829238	0.812673	0.844753	0.777994	0.825374	0.776252
1	1	0.838441	0.811223	0.811733	0.773049	0.826909	0.746207
2	1	0.834092	0.80711		0.780303	0.719863	0.825362	0.747893
3	1	0.829705	0.80347		0.746869	0.675412	0.820549	0.741664
4	1	0.82621		0.800574	0.714125	0.626423	0.81422		0.724136
0	2	0.836389	0.807552	0.831932	0.779983	0.830464	0.764146
1	2	0.833302	0.803376	0.784471	0.747159	0.829512	0.732717
2	2	0.829209	0.797276	0.732575	0.689776	0.825145	0.730523
3	2	0.819565	0.795765	0.687895	0.653519	0.81782		0.712296
4	2	0.814488	0.78949		0.651059	0.603854	0.811628	0.698669
0	3	0.833921	0.804718	0.822065	0.776071	0.833973	0.76801
1	3	0.828054	0.800691	0.756788	0.739764	0.83112		0.725719
2	3	0.825137	0.795575	0.702523	0.683811	0.824288	0.72216
3	3	0.819344	0.792044	0.654587	0.635148	0.818909	0.706786
4	3	0.807668	0.78522		0.624447	0.599668	0.809717	0.686414
0	4	0.833735	0.803644	0.81853		0.776462	0.836018	0.769425
1	4	0.827815	0.79927		0.744409	0.742824	0.831817	0.717215
2	4	0.826306	0.796092	0.683418	0.675058	0.823351	0.72422
3	4	0.814931	0.790229	0.64261		0.645536	0.817249	0.703773
4	4	0.810904	0.782469	0.611332	0.598649	0.811338	0.677526
0	5	0.834412	0.803278	0.819556	0.775927	0.834778	0.772225
1	5	0.82745		0.798658	0.742009	0.748532	0.829524	0.722509
2	5	0.824473	0.796061	0.677707	0.678721	0.824516	0.721429
3	5	0.815528	0.790892	0.63551		0.629629	0.81789		0.698191
4	5	0.809478	0.782282	0.605022	0.59641		0.81076		0.675341
0	6	0.835056	0.803121	0.819419	0.776186	0.833927	0.766733
1	6	0.824443	0.798557	0.738801	0.749682	0.831004	0.723811
2	6	0.823106	0.79577		0.677208	0.675072	0.825971	0.721272
3	6	0.814136	0.790256	0.633021	0.629648	0.816742	0.698767
4	6	0.808936	0.782002	0.601473	0.595822	0.810476	0.675411



==> Graphics-new/3D-LMdata-NSPDK-b50k.txt <==
h	d	BPA fscore	BPAw	MIxedold	MIxedtao	Dualold	dualTao
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942



==> Graphics-new/LEUK-DDK-b10k.txt <==
h0l0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
h1l0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
h2l0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
h3l0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
h4l0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
h0l1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
h1l1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
h2l1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
h3l1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
h4l1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
H0l1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
h1l1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
h2l1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
h3l1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
h4l1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
H0l1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
h1l1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
h2l1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
h3l1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
h4l1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
H0l1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
h1l1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
h2l1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
h3l1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
h4l1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
H0l1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
h1l1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
h2l1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
h3l1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
h4l1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796



==> Graphics-new/LEUK-FSK-b10k.txt <==
0	0.530597	0.530597	0.513708	0.517624	0.505896	0.515488
1	0.579924	0.579924	0.513755	0.519644	0.512425	0.524572
2	0.606395	0.628494	0.510008	0.516015	0.511288	0.521239
3	0.612661	0.635275	0.505548	0.515717	0.513089	0.525581
4	0.612679	0.640217	0.50447		0.514191	0.512062	0.521261
5	0.612077	0.642905	0.504231	0.510872	0.51164		0.523629
6	0.605307	0.644293	0.503072	0.512376	0.514324	0.523063
7	0.608555	0.646004	0.501506	0.508789	0.513026	0.524971
8	0.608777	0.646814	0.500508	0.511565	0.512676	0.520563



==> Graphics-new/LEUK-FSK-b50k.txt <==
0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517376
1	0.579924	0.579924	0.530839	0.531803	0.526535	0.533331
2	0.619929	0.634179	0.527229	0.530785	0.530085	0.534921
3	0.629475	0.659856	0.522949	0.527107	0.535018	0.539005
4	0.634287	0.674686	0.519434	0.523049	0.535022	0.543701
5	0.634035	0.683752	0.51888		0.519084	0.53571		0.548715
6	0.634881	0.690114	0.512688	0.522556	0.535027	0.544467
7	0.635616	0.695312	0.513206	0.523638	0.536149	0.547059
8	0.630268	0.698023	0.511354	0.527518	0.537693	0.547038



==> Graphics-new/LMdata-FSK-b10k.txt <==
0	0.798341	0.798341	0.83157		0.831937	0.798821	0.841163
1	0.825702	0.803037	0.823067	0.847437	0.801316	0.849529
2	0.828622	0.808374	0.809839	0.849493	0.798584	0.850881
3	0.832325	0.813567	0.794247	0.842393	0.803079	0.846757
4	0.836802	0.815748	0.78368		0.83949		0.802225	0.838496
5	0.838059	0.818292	0.772048	0.827769	0.804319	0.826935
6	0.837753	0.819176	0.760614	0.822772	0.804596	0.814877
7	0.83943		0.821065	0.751244	0.815169	0.805808	0.808359
8	0.837028	0.821656	0.742694	0.801614	0.806079	0.792984



==> Graphics-new/LMdata-FSK-b2-5k.txt <==
0	0.798212	0.798212	0.794629	0.839852	0.679356	0.797313
1	0.814857	0.804404	0.747262	0.829132	0.686649	0.817837
2	0.810179	0.809865	0.718069	0.820236	0.692658	0.827528
3	0.819194	0.814444	0.689442	0.806602	0.697723	0.827013
4	0.819913	0.818596	0.67037		0.792062	0.70008		0.8217
5	0.815434	0.822114	0.649478	0.778587	0.698809	0.820233
6	0.816506	0.822321	0.633206	0.763671	0.701323	0.816482
7	0.819482	0.826308	0.616578	0.746047	0.700145	0.812121
8	-		0.827868	0.603258	0.727552	0.700326	0.804462



==> Graphics-new/LMdata-FSK-b50k.txt <==
0	0.798341	0.798341	0.806732	0.7984		0.827678	0.82197
1	0.829163	0.800651	0.83122		0.81781		0.83764		0.823764
2	0.837018	0.801875	0.842526	0.825001	0.842152	0.822585
3	0.839097	0.801755	0.848816	0.827168	0.847776	0.811872
4	0.842277	0.802094	0.849638	0.826589	0.853537	0.808642
5	0.840324	0.800478	0.847203	0.816958	0.85405		0.800959
6	0.840105	0.798856	0.84453		0.808959	0.851238	0.79365
7	0.841571	0.798677	0.837897	0.800213	0.853918	0.771941
8	0.840424	0.797772	0.83466		0.791059	0.853981	0.778029



==> Graphics-new/grafici-stream-gio/3D-LEUK-DDK-b10k.txt <==
0	0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
1	0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
2	0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
3	0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
4	0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
0	1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
1	1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
2	1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
3	1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
4	1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
0	1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
1	1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
2	1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
3	1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
4	1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
0	1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
1	1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
2	1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
3	1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
4	1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
0	1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
1	1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
2	1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
3	1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
4	1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
0	1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
1	1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
2	1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
3	1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
4	1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new/grafici-stream-gio/3D-LEUK-NSPDK-b10k.txt <==
0	0	0.530597	0.530597	0.513708	0.518147	0.505896	0.515519
1	0	0.579906	0.579906	0.513557	0.524153	0.51096		0.521612
2	0	0.604218	0.630162	0.511149	0.518822	0.512168	0.52484
3	0	0.611091	0.63652		0.506003	0.518262	-		0.521485
4	0	0.612809	0.640225	0.504461	0.508931	-		-
0	1	0.539516	0.539516	0.512799	0.51573		0.511016	0.51366
1	1	0.595913	0.613764	0.511568	0.521364	0.515919	0.518956
2	1	0.617171	0.635662	0.507957	0.509427	0.515765	0.523669
3	1	0.618237	0.641293	0.503502	0.509728	-		0.527274
4	1	0.618724	0.645377	0.503044	0.517275	-		-
0	2	0.550265	0.550265	0.516674	0.519737	0.515524	0.516753
1	2	0.607989	0.624862	0.50844		0.515612	0.515653	0.517985
2	2	0.61994		0.63592		0.505848	0.517835	0.517646	0.525781
3	2	0.622429	0.641925	0.501352	0.506176	-		0.529761
4	2	0.620614	0.644942	0.500075	0.515261	-		-
0	3	0.561791	0.561791	0.520401	0.519649	0.517772	0.52107
1	3	0.616662	0.635382	0.508153	0.50877		0.521694	0.522339
2	3	0.622453	0.644775	0.503853	0.51843		0.521757	0.538561
3	3	0.624705	0.648139	0.500782	0.515141	-		0.53596
4	3	0.620498	0.65168		0.498306	0.518381	-		-
0	4	0.566631	0.566631	0.521047	0.510704	0.5205		0.515509
1	4	0.621329	0.642716	0.50715		0.507496	0.522354	0.532212
2	4	0.628235	0.649246	0.501356	0.515702	0.523306	0.524478
3	4	0.626792	0.655177	0.49779		0.507872	-		0.53841
4	4	0.624091	0.659233	0.498895	0.513884	-		-
0	5	0.568786	0.568786	0.523245	0.508419	0.522079	0.521026
1	5	0.62834		0.6444		0.506342	0.514057	0.522431	0.524195
2	5	0.632207	0.651243	0.503647	0.515662	0.525173	0.532187
3	5	0.630115	0.656539	0.49885		0.517157	-		0.529443
4	5	0.629115	0.658348	0.496549	0.507497	-		-
0	6	0.57461		0.57461		0.52541		0.51363		0.523208	0.516473
1	6	0.633302	0.64576		0.507684	0.507175	0.528157	0.526846
2	6	0.634182	0.65518		0.502187	0.513369	0.529606	0.531929
3	6	0.637297	0.659961	0.499794	0.510606	-		0.526715
4	6	0.632913	0.663301	0.494908	0.51314		-		-



==> Graphics-new/grafici-stream-gio/3D-LEUK-NSPDK-b50k.txt <==
0	0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517382
1	0	0.579906	0.579906	0.533422	0.530722	0.525512	0.533575
2	0	0.621935	0.637623	0.528344	0.53154	-	-		-
3	0	0.628402	0.661077	0.522695	0.530281	-		-
4	0	0.632624	0.675861	0.520723	0.527334	-		-
0	1	0.539516	0.539516	0.520235	0.521625	0.515488	0.519853
1	1	0.613886	0.613886	0.526633	0.520914	0.532953	0.535479
2	1	0.632225	0.655757	0.519952	0.523747	-		-
3	1	0.638278	0.673782	0.519497	0.518177	-		-
4	1	0.642239	0.686233	0.514034	0.516805	-		-
0	2	0.550265	0.550265	0.528118	0.529996	0.522115	0.530473
1	2	0.616477	0.628082	0.523192	0.531122	0.532454	0.540116
2	2	0.633941	0.662041	0.517447	0.519341	-		-
3	2	0.639233	0.677201	0.512659	0.514306	-		-
4	2	0.640334	0.687521	0.509936	0.520006	-		-
0	3	0.561791	0.561791	0.530352	0.531556	0.528592	0.530918
1	3	0.627335	0.641876	0.52444		0.528824	0.537443	0.543499
2	3	0.636473	0.670979	0.516124	0.525797	-		-
3	3	0.63718		0.685971	0.513618	0.518377	-		-
4	3	0.641279	0.6939		0.51028		0.529908	-		-
0	4	0.566631	0.566631	0.532341	0.527448	0.532172	0.527872
1	4	0.631572	0.653162	0.5218		0.531117	0.541348	0.543631
2	4	0.641385	0.678285	0.516656	0.528567	-		-
3	4	0.644951	0.691593	0.511957	0.529769	-		-
4	4	0.641713	0.699872	0.510843	0.526634	-		-
0	5	0.568786	0.568786	0.534436	0.518249	0.533891	0.52832
1	5	0.634899	0.657187	0.525408	0.527155	0.545955	0.540843
2	5	0.648228	0.681823	0.516304	0.527917	-		-
3	5	0.648487	0.693972	0.511707	0.535076	-		-
4	5	0.645841	0.701981	0.508259	0.519635	-		-
0	6	0.57461		0.57461		0.537418	0.521881	0.53519		0.528698
1	6	0.639459	0.660248	0.526028	0.521336	0.5485		0.544573
2	6	0.649873	0.685539	0.515782	0.535128	-		-
3	6	0.651108	0.697064	0.512066	0.534954	-		-
4	6	0.652035	0.704942	0.510016	0.517177	-		-


==> Graphics-new/grafici-stream-gio/3D-LMdata-DDK-b10k.txt <==
0	0.8	0.787993	0.787993	0.829066	0.834153	0.78841		0.841243	11	11
1	0.8	0.85329		0.849475	0.833919	0.791479	0.821836	0.799594	46	42
2	0.8	0.839429	0.844653	0.806228	0.805276	0.820133	0.805684	132	112
3	0.8	0.834857	0.844264	0.789056	0.78967		0.819742	0.797906	218	211
4	0.8	0.836222	0.843804	0.772639	0.786105	0.819517	0.79652		376	321
0	1	0.798341	0.798341	0.83157		0.833668	0.798821	0.841682	11	11
1	1	0.853921	0.850406	0.834919	0.789686	0.819154	0.780989	46	43
2	1	0.837556	0.844861	0.805923	0.770472	0.818814	0.805416	114	110
3	1	0.836885	0.84426		0.781323	0.778566	0.822229	0.80069		218	211
4	1	0.832315	0.843463	0.770512	0.787122	0.823084	0.801372	370	340
0	1.2	0.8077		0.8077		0.835117	0.837247	0.801256	0.840168	11	13
1	1.2	0.852309	0.851034	0.834824	0.761423	0.819953	0.769943	46	50
2	1.2	0.825587	0.807613	0.766017	0.741108	0.792154	0.785246	115	133
3	1.2	0.765488	0.687786	0.689461	0.69853		0.7337		0.706943	229	277
4	1.2	-		0.677466	0.663801	0.677784	0.718525	0.685532	-	410
0	1.4	0.812677	0.812677	0.837159	0.835975	0.806283	0.840449	11	12
1	1.4	0.852778	0.847974	0.835466	0.761257	0.819708	0.797735	47	44
2	1.4	0.78363		0.689858	0.695192	0.701992	0.732593	0.711131	121	125
3	1.4	0.726322	0.63863		0.643586	0.669882	0.696126	0.671617	244	249
4	1.4	-		0.63192		0.631355	0.653369	0.683697	0.656814	-	414
0	1.6	0.84752		0.816064	0.840077	0.837139	0.810307	0.843122	12	11
1	1.6	0.748407	0.839659	0.83125		0.753279	0.813085	0.792261	47	46
2	1.6	0.669247	0.639263	0.670138	0.677977	0.698378	0.685537	145	128
3	1.6	0.820325	0.615854	0.629939	0.653923	0.676919	0.651033	-	240
4	1.6	-		0.613073	0.622319	0.645251	0.671059	0.643745	-	351
0	1.8	0.719337	0.820325	0.839875	0.837162	0.813134	0.84593		11	11
1	1.8	0.630916	0.821214	0.817107	0.743848	0.793904	0.774127	48	45
2	1.8	0.616026	0.616026	0.654761	0.677877	0.683169	0.67364		148	128
3	1.8	-		0.600952	0.618376	0.641745	0.664735	0.6359		279	-
4	1.8	-		0.601135	0.619035	0.63611		0.669496	0.632829	-	347


==> Graphics-new/grafici-stream-gio/3D-LMdata-DDK-b50k.txt <==
0	0.8	0.787993	0.787993	0.801516	0.792602	0.821595	0.820251
1	0.8	0.851308	0.849341	0.84669		0.828884	0.849891	0.828535
2	0.8	0.852424	0.844691	0.839724	0.820431	0.840322	0.828368
3	0.8	0.850701	0.84382		0.830153	0.821245	0.838053	0.827789
4	0.8	0.849478	0.843607	0.828492	0.825396	0.839077	0.827994
0	1	0.798341	0.798341	0.806732	0.800018	0.827678	0.821893
1	1	0.853051	0.850406	0.846653	0.82499		0.848149	0.828135
2	1	0.8527		0.845253	0.836392	0.822286	0.842161	0.830155
3	1	0.847613	0.843992	0.828785	0.817057	0.839946	0.829668
4	1	0.847614	0.843821	0.830633	0.823563	0.835742	0.829332
0	1.2	0.8077		0.8077		0.814626	0.811323	0.829126	0.831584
1	1.2	0.853286	0.849803	0.847104	0.827423	0.848864	0.823405
2	1.2	0.825539	0.801495	0.816223	0.805004	0.819061	0.804589
3	1.2	0.697987	0.672409	0.73778		0.689399	0.730449	0.683772
4	1.2	-		0.663364	0.722414	0.678338	0.718855	0.675312
0	1.4	0.812677	0.812677	0.817095	0.813956	0.834202	0.827197
1	1.4	0.849771	0.84626		0.846242	0.829219	0.847366	0.829158
2	1.4	0.724526	0.679267	0.752171	0.695467	0.749829	0.690329
3	1.4	0.658142	0.624738	0.701438	0.643538	0.691446	0.638687
4	1.4	-		0.626842	0.687103	0.6391		0.687965	0.636376
0	1.6	0.816064	0.816064	0.821452	0.815237	0.834049	0.827364
1	1.6	0.8461		0.836462	0.843448	0.823704	0.843878	0.827244
2	1.6	0.679039	0.625985	0.724538	0.649216	0.721211	0.641339
3	1.6	-		0.60422		0.685094	0.621967	0.674452	0.618119
4	1.6	-		0.610038	0.679213	0.619965	0.675122	0.619233
0	1.8	0.820325	0.820325	0.826666	0.818352	0.838531	0.827181
1	1.8	0.830805	0.819079	0.835123	0.813861	0.83329		0.814105
2	1.8	0.65919		0.603351	0.703014	0.627959	0.697826	0.618982
3	1.8	-		0.589013	0.673824	0.607955	0.664059	0.599995
4	1.8	-		0.599869	0.677139	0.610524	0.669567	0.607864



==> Graphics-new/grafici-stream-gio/3D-LMdata-NSPDK-b10k.txt <==
0	0	0.787226	0.787226	0.822802	0.821058	0.774251	0.829114
1	0	0.819576	0.792517	0.812124	0.822684	0.775603	0.823311
2	0	0.820918	0.794918	0.788277	0.827362	0.770699	0.825137
3	0	0.824884	0.800921	0.766683	0.815552	0.76927		0.815271
4	0	0.824885	0.802038	0.746254	0.797641	0.765728	0.798118
0	1	0.835456	0.812673	0.830615	0.784238	0.810586	0.776731
1	1	0.83739		0.811819	0.790417	0.782514	0.807925	0.766309
2	1	0.831484	0.81048		0.74303		0.727966	0.80347		0.70424
3	1	0.827211	0.806561	0.709663	0.689002	0.795106	0.710081
4	1	0.825074	0.80464		0.671947	0.629691	0.786437	0.692212
0	2	0.834373	0.807863	0.814758	0.792013	0.814865	0.788576
1	2	0.82856		0.803734	0.744582	0.755898	0.815859	0.732351
2	2	0.825043	0.796712	0.688196	0.715338	0.807914	0.707612
3	2	0.814397	0.79715		0.644036	0.643		0.79696		0.696799
4	2	0.811942	0.791238	0.616529	0.603061	0.788273	0.658573
0	3	0.833767	0.805347	0.803491	0.778657	0.818765	0.789665
1	3	0.825316	0.800948	0.720866	0.753408	0.815596	0.72218
2	3	0.816532	0.795536	0.65983		0.711866	0.806819	0.701614
3	3	0.813037	0.792301	0.61605		-		0.797533	0.679155
4	3	0.805924	0.787527	0.588345	0.784428	0.788334	0.646568
0	4	0.832222	0.804778	0.79323		0.743079	0.817921	0.787159
1	4	0.824827	0.799581	0.705448	0.703465	0.81565		0.722284
2	4	0.816945	0.793438	0.644311	0.63652		0.805483	0.687713
3	4	0.814346	0.79192		0.605112	0.594075	0.796658	0.671734
4	4	0.80371		0.784233	0.574056	0.789201	0.788047	0.641935
0	5	0.831709	0.803078	0.796252	0.742933	0.816516	0.783434
1	5	0.823937	0.798568	0.701315	0.703316	0.816017	0.723302
2	5	0.818735	0.793318	0.639963	0.636435	0.805325	0.693812
3	5	0.814339	0.789904	0.597526	0.59179		0.795877	0.668611
4	5	0.80646		0.782305	0.566895	0.792375	0.786111	0.640289
0	6	0.830979	0.803706	0.794061	0.747433	0.816506	0.787627
1	6	0.824665	0.799342	0.698846	0.703142	0.815694	0.723583
2	6	0.82043		0.793168	0.636631	0.635844	0.803022	0.686855
3	6	0.814144	0.790363	0.59401		0.590884	0.794742	0.670269
4	6	0.802733	0.781542	0.564397	0.564397	0.785498	0.640349


==> Graphics-new/grafici-stream-gio/3D-LMdata-NSPDK-b15k.txt <==
0	0	0.787226	0.787226	0.824097	0.808849	0.801682	0.828706
1	0	0.820496	0.791355	0.825126	0.814988	0.803314	0.827829
2	0	0.821292	0.795092	0.805322	0.819246	0.796256	0.810497
3	0	0.828343	0.799221	0.792058	0.821426	0.79662		0.802932
4	0	0.829205	0.799101	0.776319	0.808993	0.795666	0.796663
0	1	0.829238	0.812673	0.844753	0.777994	0.825374	0.776252
1	1	0.838441	0.811223	0.811733	0.773049	0.826909	0.746207
2	1	0.834092	0.80711		0.780303	0.719863	0.825362	0.747893
3	1	0.829705	0.80347		0.746869	0.675412	0.820549	0.741664
4	1	0.82621		0.800574	0.714125	0.626423	0.81422		0.724136
0	2	0.836389	0.807552	0.831932	0.779983	0.830464	0.764146
1	2	0.833302	0.803376	0.784471	0.747159	0.829512	0.732717
2	2	0.829209	0.797276	0.732575	0.689776	0.825145	0.730523
3	2	0.819565	0.795765	0.687895	0.653519	0.81782		0.712296
4	2	0.814488	0.78949		0.651059	0.603854	0.811628	0.698669
0	3	0.833921	0.804718	0.822065	0.776071	0.833973	0.76801
1	3	0.828054	0.800691	0.756788	0.739764	0.83112		0.725719
2	3	0.825137	0.795575	0.702523	0.683811	0.824288	0.72216
3	3	0.819344	0.792044	0.654587	0.635148	0.818909	0.706786
4	3	0.807668	0.78522		0.624447	0.599668	0.809717	0.686414
0	4	0.833735	0.803644	0.81853		0.776462	0.836018	0.769425
1	4	0.827815	0.79927		0.744409	0.742824	0.831817	0.717215
2	4	0.826306	0.796092	0.683418	0.675058	0.823351	0.72422
3	4	0.814931	0.790229	0.64261		0.645536	0.817249	0.703773
4	4	0.810904	0.782469	0.611332	0.598649	0.811338	0.677526
0	5	0.834412	0.803278	0.819556	0.775927	0.834778	0.772225
1	5	0.82745		0.798658	0.742009	0.748532	0.829524	0.722509
2	5	0.824473	0.796061	0.677707	0.678721	0.824516	0.721429
3	5	0.815528	0.790892	0.63551		0.629629	0.81789		0.698191
4	5	0.809478	0.782282	0.605022	0.59641		0.81076		0.675341
0	6	0.835056	0.803121	0.819419	0.776186	0.833927	0.766733
1	6	0.824443	0.798557	0.738801	0.749682	0.831004	0.723811
2	6	0.823106	0.79577		0.677208	0.675072	0.825971	0.721272
3	6	0.814136	0.790256	0.633021	0.629648	0.816742	0.698767
4	6	0.808936	0.782002	0.601473	0.595822	0.810476	0.675411


==> Graphics-new/grafici-stream-gio/3D-LMdata-NSPDK-b50k.txt <==
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942


==> Graphics-new/grafici-stream-gio/3D-LMdata-NSPDK-b50k2.txt <==
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942


==> Graphics-new/grafici-stream-gio/BER-tempi-LEUK-allkernels-b10k.txt <==
173.666666667 0.530941 174.833333333 0.530941 312.0 0.516058 303.0 0.519506 2175.66666667 0.508205 2252.66666667 0.518972
260.0 0.560628 246.166666667 0.560628 351.166666667 0.511023 367.833333333 0.520647 11717.0 0.507502 11458.5 0.521054
718.666666667 0.601429 604.5 0.609889 514.833333333 0.508531 546.666666667 0.525202 33427.1666667 0.511049 29273.3333333 0.525824
1083.0 0.629198 949.166666667 0.644467 811.5 0.50577 782.166666667 0.525158 73586.3333333 0.514004 49141.8333333 0.530585
1397.66666667 0.619818 1485.66666667 0.633683 1102.66666667 0.50427 1252.83333333 0.528508 115930.833333 0.516097 55809.3333333 0.541796
213.0 0.568786 193.333333333 0.568786 298.166666667 0.523245 298.333333333 0.519737 2213.16666667 0.522079 1902.33333333 0.52107
503.0 0.62834 471.666666667 0.6444 302.166666667 0.513557 369.833333333 0.524153 6006.16666667 0.522431 4933.5 0.532212
1360.83333333 0.632207 1357.5 0.651243 856.0 0.511149 950.166666667 0.518822 66602.6666667 0.525173 57672.1666667 0.538561
2658.5 0.630115 2810.66666667 0.656539 1864.66666667 0.506003 2043.16666667 0.518262 81199.5 - 135571.5 0.53841
4395.5 0.629115 4909.33333333 0.659233 3841.33333333 0.504461 3749.33333333 0.518381 - - - -
166 0.530597 168 0.530597 310 0.513708 337 0.517624 2621 0.505896 2986 0.515488
194 0.579924 194 0.579924 314 0.513755 361 0.519644 6024 0.512425 6702 0.524572
472 0.606395 386 0.628494 348 0.510008 402 0.516015 10355 0.511288 10237 0.521239
520 0.612661 456 0.635275 299 0.505548 432 0.515717 13880 0.513089 13677 0.525581
690 0.612679 519 0.640217 388 0.50447 362 0.514191 15691 0.512062 15525 0.521261
631 0.612077 584 0.642905 331 0.504231 379 0.510872 21400 0.51164 20782 0.523629
682 0.605307 645 0.644293 431 0.503072 497 0.512376 24388 0.514324 22093 0.523063
885 0.608555 702 0.646004 457 0.501506 519 0.508789 25578 0.513026 25571 0.524971
777 0.608777 782 0.646814 382 0.500508 527 0.511565 26610 0.512676 28900 0.520563


==> Graphics-new/grafici-stream-gio/BER-tempi-LEUK-allkernels-b50k.txt <==
181.166666667 0.530941 170.333333333 0.530941 722.333333333 0.521649 878.0 0.522787 10372.8333333 0.515721 11181.5 0.518161
266.666666667 0.560628 261.0 0.560628 715.0 0.524574 963.166666667 0.53175 62275.5 0.520066 62302.0 0.529059
1089.5 0.606632 484.666666667 0.612266 1023.16666667 0.52213 1374.33333333 0.527783 165920.0 - 163975.166667 0.53412
2251.66666667 0.657939 2030.83333333 0.684029 1198.16666667 0.523078 1644.0 0.529456 - - - -
2891.0 0.653569 2674.33333333 0.681822 1514.0 0.515906 2174.66666667 0.536191 - - - -
210.666666667 0.568786 213.166666667 0.568786 507.833333333 0.534436 705.666666667 0.531556 10639.1666667 0.533891 11681.5 0.530918
1274.16666667 0.634899 586.0 0.657187 681.333333333 0.533422 1180.83333333 0.531122 30468.8333333 0.545955 26054.5 0.543631
2807.33333333 0.648228 2495.16666667 0.681823 1344.0 0.528344 1977.5 0.53154 - - - -
4357.33333333 0.648487 4452.33333333 0.693972 2402.5 0.522695 2931.83333333 0.535076 - - - -
7079.33333333 0.645841 6220.0 0.701981 4177.66666667 0.520723 4754.0 0.529908 - - - -
209 0.530597 184 0.530597 594 0.521649 691 0.517873 14547 0.51543 14806 0.517376
194 0.579924 208 0.579924 714 0.530839 1006 0.531803 29214 0.526535 28654 0.533331
1224 0.619929 273 0.634179 1045 0.527229 1351 0.530785 49224 0.530085 51592 0.534921
1896 0.629475 1569 0.659856 1360 0.522949 2111 0.527107 68314 0.535018 67690 0.539005
1627 0.634287 1729 0.674686 1188 0.519434 2150 0.523049 81274 0.535022 75887 0.543701
2201 0.634035 1820 0.683752 1286 0.51888 2136 0.519084 93152 0.53571 94180 0.548715
2034 0.634881 1977 0.690114 1235 0.512688 2079 0.522556 121731 0.535027 124142 0.544467
1958 0.635616 2050 0.695312 1183 0.513206 1468 0.523638 134881 0.536149 139056 0.547059
2594 0.630268 2131 0.698023 1152 0.511354 1448 0.527518 155877 0.537693 158509 0.547038



==> Graphics-new/grafici-stream-gio/BER-tempi-LMdata-allkernels-b10k.txt <==
11.1666666667 0.84752 11.5 0.820325 28.5 0.840077 32.3333333333 0.837247 170.5 0.813134 184.166666667 0.84593
46.6666666667 0.853921 45.0 0.851034 52.6666666667 0.835466 84.8333333333 0.791479 1722.5 0.821836 1622.0 0.799594
129.166666667 0.839429 122.666666667 0.844861 106.833333333 0.806228 150.5 0.805276 5637.16666667 0.820133 2250.0 0.805684
227.25 0.836885 244.5 0.844264 218.5 0.789056 273.666666667 0.78967 12019.3333333 0.822229 2180.83333333 0.80069
373.0 0.836222 363.833333333 0.843804 346.166666667 0.772639 356.166666667 0.787122 16262.1666667 0.823084 2637.33333333 0.801372
35.1666666667 0.835456 28.3333333333 0.812673 33.1666666667 0.830615 67.8333333333 0.821058 230.5 0.818765 164.666666667 0.829114
65.1666666667 0.83739 52.3333333333 0.811819 39.8333333333 0.812124 100.333333333 0.822684 655.0 0.816017 444.5 0.823311
194.0 0.831484 205.5 0.81048 165.333333333 0.788277 240.333333333 0.827362 9585.33333333 0.807914 3933.0 0.825137
515.833333333 0.827211 524.833333333 0.806561 497.166666667 0.766683 539.6 0.815552 28862.5 0.797533 8724.0 0.815271
1030.16666667 0.825074 982.0 0.80464 966.0 0.746254 962.166666667 0.797641 54697.8333333 0.788334 13937.0 0.798118
17 0.798341 13 0.798341 30 0.83157 46 0.831937 417 0.798821 445 0.841163
43 0.825702 29 0.803037 44 0.823067 58 0.847437 849 0.801316 932 0.849529
54 0.828622 40 0.808374 58 0.809839 65 0.849493 1301 0.798584 1406 0.850881
54 0.832325 49 0.813567 48 0.794247 70 0.842393 1386 0.803079 1859 0.846757
74 0.836802 57 0.815748 49 0.78368 95 0.83949 1727 0.802225 1912 0.838496
86 0.838059 65 0.818292 53 0.772048 77 0.827769 2542 0.804319 2277 0.826935
80 0.837753 72 0.819176 56 0.760614 81 0.822772 2429 0.804596 2651 0.814877
91 0.83943 86 0.821065 73 0.751244 108 0.815169 2807 0.805808 3198 0.808359
110 0.837028 93 0.821656 64 0.742694 90 0.801614 3881 0.806079 3707 0.792984


==> Graphics-new/grafici-stream-gio/LEUK-DDK-b10k.txt <==
h0l0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
h1l0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
h2l0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
h3l0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
h4l0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
h0l1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
h1l1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
h2l1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
h3l1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
h4l1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
H0l1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
h1l1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
h2l1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
h3l1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
h4l1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
H0l1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
h1l1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
h2l1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
h3l1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
h4l1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
H0l1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
h1l1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
h2l1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
h3l1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
h4l1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
H0l1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
h1l1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
h2l1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
h3l1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
h4l1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new/grafici-stream-gio/LEUK-FSK-b10k.txt <==
0	0.530597	0.530597	0.513708	0.517624	0.505896	0.515488
1	0.579924	0.579924	0.513755	0.519644	0.512425	0.524572
2	0.606395	0.628494	0.510008	0.516015	0.511288	0.521239
3	0.612661	0.635275	0.505548	0.515717	0.513089	0.525581
4	0.612679	0.640217	0.50447		0.514191	0.512062	0.521261
5	0.612077	0.642905	0.504231	0.510872	0.51164		0.523629
6	0.605307	0.644293	0.503072	0.512376	0.514324	0.523063
7	0.608555	0.646004	0.501506	0.508789	0.513026	0.524971
8	0.608777	0.646814	0.500508	0.511565	0.512676	0.520563



==> Graphics-new/grafici-stream-gio/LEUK-FSK-b50k.txt <==
0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517376
1	0.579924	0.579924	0.530839	0.531803	0.526535	0.533331
2	0.619929	0.634179	0.527229	0.530785	0.530085	0.534921
3	0.629475	0.659856	0.522949	0.527107	0.535018	0.539005
4	0.634287	0.674686	0.519434	0.523049	0.535022	0.543701
5	0.634035	0.683752	0.51888		0.519084	0.53571		0.548715
6	0.634881	0.690114	0.512688	0.522556	0.535027	0.544467
7	0.635616	0.695312	0.513206	0.523638	0.536149	0.547059
8	0.630268	0.698023	0.511354	0.527518	0.537693	0.547038



==> Graphics-new/grafici-stream-gio/LMdata-FSK-b10k.txt <==
0	0.798341	0.798341	0.83157		0.831937	0.798821	0.841163
1	0.825702	0.803037	0.823067	0.847437	0.801316	0.849529
2	0.828622	0.808374	0.809839	0.849493	0.798584	0.850881
3	0.832325	0.813567	0.794247	0.842393	0.803079	0.846757
4	0.836802	0.815748	0.78368		0.83949		0.802225	0.838496
5	0.838059	0.818292	0.772048	0.827769	0.804319	0.826935
6	0.837753	0.819176	0.760614	0.822772	0.804596	0.814877
7	0.83943		0.821065	0.751244	0.815169	0.805808	0.808359
8	0.837028	0.821656	0.742694	0.801614	0.806079	0.792984



==> Graphics-new/grafici-stream-gio/LMdata-FSK-b50k.txt <==
0	0.798341	0.798341	0.806732	0.7984		0.827678	0.82197
1	0.829163	0.800651	0.83122		0.81781		0.83764		0.823764
2	0.837018	0.801875	0.842526	0.825001	0.842152	0.822585
3	0.839097	0.801755	0.848816	0.827168	0.847776	0.811872
4	0.842277	0.802094	0.849638	0.826589	0.853537	0.808642
5	0.840324	0.800478	0.847203	0.816958	0.85405		0.800959
6	0.840105	0.798856	0.84453		0.808959	0.851238	0.79365
7	0.841571	0.798677	0.837897	0.800213	0.853918	0.771941
8	0.840424	0.797772	0.83466		0.791059	0.853981	0.778029



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LEUK-DDK-b10k.txt <==
0	0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
1	0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
2	0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
3	0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
4	0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
0	1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
1	1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
2	1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
3	1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
4	1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
0	1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
1	1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
2	1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
3	1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
4	1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
0	1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
1	1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
2	1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
3	1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
4	1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
0	1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
1	1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
2	1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
3	1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
4	1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
0	1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
1	1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
2	1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
3	1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
4	1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LEUK-NSPDK-b10k.txt <==
0	0	0.530597	0.530597	0.513708	0.518147	0.505896	0.515519
1	0	0.579906	0.579906	0.513557	0.524153	0.51096		0.521612
2	0	0.604218	0.630162	0.511149	0.518822	0.512168	0.52484
3	0	0.611091	0.63652		0.506003	0.518262	-		0.521485
4	0	0.612809	0.640225	0.504461	0.508931	-		-
0	1	0.539516	0.539516	0.512799	0.51573		0.511016	0.51366
1	1	0.595913	0.613764	0.511568	0.521364	0.515919	0.518956
2	1	0.617171	0.635662	0.507957	0.509427	0.515765	0.523669
3	1	0.618237	0.641293	0.503502	0.509728	-		0.527274
4	1	0.618724	0.645377	0.503044	0.517275	-		-
0	2	0.550265	0.550265	0.516674	0.519737	0.515524	0.516753
1	2	0.607989	0.624862	0.50844		0.515612	0.515653	0.517985
2	2	0.61994		0.63592		0.505848	0.517835	0.517646	0.525781
3	2	0.622429	0.641925	0.501352	0.506176	-		0.529761
4	2	0.620614	0.644942	0.500075	0.515261	-		-
0	3	0.561791	0.561791	0.520401	0.519649	0.517772	0.52107
1	3	0.616662	0.635382	0.508153	0.50877		0.521694	0.522339
2	3	0.622453	0.644775	0.503853	0.51843		0.521757	0.538561
3	3	0.624705	0.648139	0.500782	0.515141	-		0.53596
4	3	0.620498	0.65168		0.498306	0.518381	-		-
0	4	0.566631	0.566631	0.521047	0.510704	0.5205		0.515509
1	4	0.621329	0.642716	0.50715		0.507496	0.522354	0.532212
2	4	0.628235	0.649246	0.501356	0.515702	0.523306	0.524478
3	4	0.626792	0.655177	0.49779		0.507872	-		0.53841
4	4	0.624091	0.659233	0.498895	0.513884	-		-
0	5	0.568786	0.568786	0.523245	0.508419	0.522079	0.521026
1	5	0.62834		0.6444		0.506342	0.514057	0.522431	0.524195
2	5	0.632207	0.651243	0.503647	0.515662	0.525173	0.532187
3	5	0.630115	0.656539	0.49885		0.517157	-		0.529443
4	5	0.629115	0.658348	0.496549	0.507497	-		-
0	6	0.57461		0.57461		0.52541		0.51363		0.523208	0.516473
1	6	0.633302	0.64576		0.507684	0.507175	0.528157	0.526846
2	6	0.634182	0.65518		0.502187	0.513369	0.529606	0.531929
3	6	0.637297	0.659961	0.499794	0.510606	-		0.526715
4	6	0.632913	0.663301	0.494908	0.51314		-		-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LEUK-NSPDK-b50k.txt <==
0	0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517382
1	0	0.579906	0.579906	0.533422	0.530722	0.525512	0.533575
2	0	0.621935	0.637623	0.528344	0.53154	-	-		-
3	0	0.628402	0.661077	0.522695	0.530281	-		-
4	0	0.632624	0.675861	0.520723	0.527334	-		-
0	1	0.539516	0.539516	0.520235	0.521625	0.515488	0.519853
1	1	0.613886	0.613886	0.526633	0.520914	0.532953	0.535479
2	1	0.632225	0.655757	0.519952	0.523747	-		-
3	1	0.638278	0.673782	0.519497	0.518177	-		-
4	1	0.642239	0.686233	0.514034	0.516805	-		-
0	2	0.550265	0.550265	0.528118	0.529996	0.522115	0.530473
1	2	0.616477	0.628082	0.523192	0.531122	0.532454	0.540116
2	2	0.633941	0.662041	0.517447	0.519341	-		-
3	2	0.639233	0.677201	0.512659	0.514306	-		-
4	2	0.640334	0.687521	0.509936	0.520006	-		-
0	3	0.561791	0.561791	0.530352	0.531556	0.528592	0.530918
1	3	0.627335	0.641876	0.52444		0.528824	0.537443	0.543499
2	3	0.636473	0.670979	0.516124	0.525797	-		-
3	3	0.63718		0.685971	0.513618	0.518377	-		-
4	3	0.641279	0.6939		0.51028		0.529908	-		-
0	4	0.566631	0.566631	0.532341	0.527448	0.532172	0.527872
1	4	0.631572	0.653162	0.5218		0.531117	0.541348	0.543631
2	4	0.641385	0.678285	0.516656	0.528567	-		-
3	4	0.644951	0.691593	0.511957	0.529769	-		-
4	4	0.641713	0.699872	0.510843	0.526634	-		-
0	5	0.568786	0.568786	0.534436	0.518249	0.533891	0.52832
1	5	0.634899	0.657187	0.525408	0.527155	0.545955	0.540843
2	5	0.648228	0.681823	0.516304	0.527917	-		-
3	5	0.648487	0.693972	0.511707	0.535076	-		-
4	5	0.645841	0.701981	0.508259	0.519635	-		-
0	6	0.57461		0.57461		0.537418	0.521881	0.53519		0.528698
1	6	0.639459	0.660248	0.526028	0.521336	0.5485		0.544573
2	6	0.649873	0.685539	0.515782	0.535128	-		-
3	6	0.651108	0.697064	0.512066	0.534954	-		-
4	6	0.652035	0.704942	0.510016	0.517177	-		-


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LMdata-DDK-b10k.txt <==
0	0.8	0.787993	0.787993	0.829066	0.834153	0.78841		0.841243	11	11
1	0.8	0.85329		0.849475	0.833919	0.791479	0.821836	0.799594	46	42
2	0.8	0.839429	0.844653	0.806228	0.805276	0.820133	0.805684	132	112
3	0.8	0.834857	0.844264	0.789056	0.78967		0.819742	0.797906	218	211
4	0.8	0.836222	0.843804	0.772639	0.786105	0.819517	0.79652		376	321
0	1	0.798341	0.798341	0.83157		0.833668	0.798821	0.841682	11	11
1	1	0.853921	0.850406	0.834919	0.789686	0.819154	0.780989	46	43
2	1	0.837556	0.844861	0.805923	0.770472	0.818814	0.805416	114	110
3	1	0.836885	0.84426		0.781323	0.778566	0.822229	0.80069		218	211
4	1	0.832315	0.843463	0.770512	0.787122	0.823084	0.801372	370	340
0	1.2	0.8077		0.8077		0.835117	0.837247	0.801256	0.840168	11	13
1	1.2	0.852309	0.851034	0.834824	0.761423	0.819953	0.769943	46	50
2	1.2	0.825587	0.807613	0.766017	0.741108	0.792154	0.785246	115	133
3	1.2	0.765488	0.687786	0.689461	0.69853		0.7337		0.706943	229	277
4	1.2	-		0.677466	0.663801	0.677784	0.718525	0.685532	-	410
0	1.4	0.812677	0.812677	0.837159	0.835975	0.806283	0.840449	11	12
1	1.4	0.852778	0.847974	0.835466	0.761257	0.819708	0.797735	47	44
2	1.4	0.78363		0.689858	0.695192	0.701992	0.732593	0.711131	121	125
3	1.4	0.726322	0.63863		0.643586	0.669882	0.696126	0.671617	244	249
4	1.4	-		0.63192		0.631355	0.653369	0.683697	0.656814	-	414
0	1.6	0.84752		0.816064	0.840077	0.837139	0.810307	0.843122	12	11
1	1.6	0.748407	0.839659	0.83125		0.753279	0.813085	0.792261	47	46
2	1.6	0.669247	0.639263	0.670138	0.677977	0.698378	0.685537	145	128
3	1.6	0.820325	0.615854	0.629939	0.653923	0.676919	0.651033	-	240
4	1.6	-		0.613073	0.622319	0.645251	0.671059	0.643745	-	351
0	1.8	0.719337	0.820325	0.839875	0.837162	0.813134	0.84593		11	11
1	1.8	0.630916	0.821214	0.817107	0.743848	0.793904	0.774127	48	45
2	1.8	0.616026	0.616026	0.654761	0.677877	0.683169	0.67364		148	128
3	1.8	-		0.600952	0.618376	0.641745	0.664735	0.6359		279	-
4	1.8	-		0.601135	0.619035	0.63611		0.669496	0.632829	-	347


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LMdata-DDK-b50k.txt <==
0	0.8	0.787993	0.787993	0.801516	0.792602	0.821595	0.820251
1	0.8	0.851308	0.849341	0.84669		0.828884	0.849891	0.828535
2	0.8	0.852424	0.844691	0.839724	0.820431	0.840322	0.828368
3	0.8	0.850701	0.84382		0.830153	0.821245	0.838053	0.827789
4	0.8	0.849478	0.843607	0.828492	0.825396	0.839077	0.827994
0	1	0.798341	0.798341	0.806732	0.800018	0.827678	0.821893
1	1	0.853051	0.850406	0.846653	0.82499		0.848149	0.828135
2	1	0.8527		0.845253	0.836392	0.822286	0.842161	0.830155
3	1	0.847613	0.843992	0.828785	0.817057	0.839946	0.829668
4	1	0.847614	0.843821	0.830633	0.823563	0.835742	0.829332
0	1.2	0.8077		0.8077		0.814626	0.811323	0.829126	0.831584
1	1.2	0.853286	0.849803	0.847104	0.827423	0.848864	0.823405
2	1.2	0.825539	0.801495	0.816223	0.805004	0.819061	0.804589
3	1.2	0.697987	0.672409	0.73778		0.689399	0.730449	0.683772
4	1.2	-		0.663364	0.722414	0.678338	0.718855	0.675312
0	1.4	0.812677	0.812677	0.817095	0.813956	0.834202	0.827197
1	1.4	0.849771	0.84626		0.846242	0.829219	0.847366	0.829158
2	1.4	0.724526	0.679267	0.752171	0.695467	0.749829	0.690329
3	1.4	0.658142	0.624738	0.701438	0.643538	0.691446	0.638687
4	1.4	-		0.626842	0.687103	0.6391		0.687965	0.636376
0	1.6	0.816064	0.816064	0.821452	0.815237	0.834049	0.827364
1	1.6	0.8461		0.836462	0.843448	0.823704	0.843878	0.827244
2	1.6	0.679039	0.625985	0.724538	0.649216	0.721211	0.641339
3	1.6	-		0.60422		0.685094	0.621967	0.674452	0.618119
4	1.6	-		0.610038	0.679213	0.619965	0.675122	0.619233
0	1.8	0.820325	0.820325	0.826666	0.818352	0.838531	0.827181
1	1.8	0.830805	0.819079	0.835123	0.813861	0.83329		0.814105
2	1.8	0.65919		0.603351	0.703014	0.627959	0.697826	0.618982
3	1.8	-		0.589013	0.673824	0.607955	0.664059	0.599995
4	1.8	-		0.599869	0.677139	0.610524	0.669567	0.607864



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LMdata-NSPDK-b10k.txt <==
0	0	0.787226	0.787226	0.822802	0.821058	0.774251	0.829114
1	0	0.819576	0.792517	0.812124	0.822684	0.775603	0.823311
2	0	0.820918	0.794918	0.788277	0.827362	0.770699	0.825137
3	0	0.824884	0.800921	0.766683	0.815552	0.76927		0.815271
4	0	0.824885	0.802038	0.746254	0.797641	0.765728	0.798118
0	1	0.835456	0.812673	0.830615	0.784238	0.810586	0.776731
1	1	0.83739		0.811819	0.790417	0.782514	0.807925	0.766309
2	1	0.831484	0.81048		0.74303		0.727966	0.80347		0.70424
3	1	0.827211	0.806561	0.709663	0.689002	0.795106	0.710081
4	1	0.825074	0.80464		0.671947	0.629691	0.786437	0.692212
0	2	0.834373	0.807863	0.814758	0.792013	0.814865	0.788576
1	2	0.82856		0.803734	0.744582	0.755898	0.815859	0.732351
2	2	0.825043	0.796712	0.688196	0.715338	0.807914	0.707612
3	2	0.814397	0.79715		0.644036	0.643		0.79696		0.696799
4	2	0.811942	0.791238	0.616529	0.603061	0.788273	0.658573
0	3	0.833767	0.805347	0.803491	0.778657	0.818765	0.789665
1	3	0.825316	0.800948	0.720866	0.753408	0.815596	0.72218
2	3	0.816532	0.795536	0.65983		0.711866	0.806819	0.701614
3	3	0.813037	0.792301	0.61605		-		0.797533	0.679155
4	3	0.805924	0.787527	0.588345	0.784428	0.788334	0.646568
0	4	0.832222	0.804778	0.79323		0.743079	0.817921	0.787159
1	4	0.824827	0.799581	0.705448	0.703465	0.81565		0.722284
2	4	0.816945	0.793438	0.644311	0.63652		0.805483	0.687713
3	4	0.814346	0.79192		0.605112	0.594075	0.796658	0.671734
4	4	0.80371		0.784233	0.574056	0.789201	0.788047	0.641935
0	5	0.831709	0.803078	0.796252	0.742933	0.816516	0.783434
1	5	0.823937	0.798568	0.701315	0.703316	0.816017	0.723302
2	5	0.818735	0.793318	0.639963	0.636435	0.805325	0.693812
3	5	0.814339	0.789904	0.597526	0.59179		0.795877	0.668611
4	5	0.80646		0.782305	0.566895	0.792375	0.786111	0.640289
0	6	0.830979	0.803706	0.794061	0.747433	0.816506	0.787627
1	6	0.824665	0.799342	0.698846	0.703142	0.815694	0.723583
2	6	0.82043		0.793168	0.636631	0.635844	0.803022	0.686855
3	6	0.814144	0.790363	0.59401		0.590884	0.794742	0.670269
4	6	0.802733	0.781542	0.564397	0.564397	0.785498	0.640349


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LMdata-NSPDK-b15k.txt <==
0	0	0.787226	0.787226	0.824097	0.808849	0.801682	0.828706
1	0	0.820496	0.791355	0.825126	0.814988	0.803314	0.827829
2	0	0.821292	0.795092	0.805322	0.819246	0.796256	0.810497
3	0	0.828343	0.799221	0.792058	0.821426	0.79662		0.802932
4	0	0.829205	0.799101	0.776319	0.808993	0.795666	0.796663
0	1	0.829238	0.812673	0.844753	0.777994	0.825374	0.776252
1	1	0.838441	0.811223	0.811733	0.773049	0.826909	0.746207
2	1	0.834092	0.80711		0.780303	0.719863	0.825362	0.747893
3	1	0.829705	0.80347		0.746869	0.675412	0.820549	0.741664
4	1	0.82621		0.800574	0.714125	0.626423	0.81422		0.724136
0	2	0.836389	0.807552	0.831932	0.779983	0.830464	0.764146
1	2	0.833302	0.803376	0.784471	0.747159	0.829512	0.732717
2	2	0.829209	0.797276	0.732575	0.689776	0.825145	0.730523
3	2	0.819565	0.795765	0.687895	0.653519	0.81782		0.712296
4	2	0.814488	0.78949		0.651059	0.603854	0.811628	0.698669
0	3	0.833921	0.804718	0.822065	0.776071	0.833973	0.76801
1	3	0.828054	0.800691	0.756788	0.739764	0.83112		0.725719
2	3	0.825137	0.795575	0.702523	0.683811	0.824288	0.72216
3	3	0.819344	0.792044	0.654587	0.635148	0.818909	0.706786
4	3	0.807668	0.78522		0.624447	0.599668	0.809717	0.686414
0	4	0.833735	0.803644	0.81853		0.776462	0.836018	0.769425
1	4	0.827815	0.79927		0.744409	0.742824	0.831817	0.717215
2	4	0.826306	0.796092	0.683418	0.675058	0.823351	0.72422
3	4	0.814931	0.790229	0.64261		0.645536	0.817249	0.703773
4	4	0.810904	0.782469	0.611332	0.598649	0.811338	0.677526
0	5	0.834412	0.803278	0.819556	0.775927	0.834778	0.772225
1	5	0.82745		0.798658	0.742009	0.748532	0.829524	0.722509
2	5	0.824473	0.796061	0.677707	0.678721	0.824516	0.721429
3	5	0.815528	0.790892	0.63551		0.629629	0.81789		0.698191
4	5	0.809478	0.782282	0.605022	0.59641		0.81076		0.675341
0	6	0.835056	0.803121	0.819419	0.776186	0.833927	0.766733
1	6	0.824443	0.798557	0.738801	0.749682	0.831004	0.723811
2	6	0.823106	0.79577		0.677208	0.675072	0.825971	0.721272
3	6	0.814136	0.790256	0.633021	0.629648	0.816742	0.698767
4	6	0.808936	0.782002	0.601473	0.595822	0.810476	0.675411


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LMdata-NSPDK-b50k.txt <==
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/3D-LMdata-NSPDK-b50k2.txt <==
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-DDK-b10k.txt <==
173.666666667 0.530941 174.833333333 0.530941 312.0 0.516058 303.0 0.519506 2175.66666667 0.508205 2252.66666667 0.518972
260.0 0.560628 246.166666667 0.560628 351.166666667 0.511023 367.833333333 0.520647 11717.0 0.507502 11458.5 0.521054
718.666666667 0.601429 604.5 0.609889 514.833333333 0.508531 546.666666667 0.525202 33427.1666667 0.511049 29273.3333333 0.525824
1083.0 0.629198 949.166666667 0.644467 811.5 0.50577 782.166666667 0.525158 73586.3333333 0.514004 49141.8333333 0.530585
1397.66666667 0.619818 1485.66666667 0.633683 1102.66666667 0.50427 1252.83333333 0.528508 115930.833333 0.516097 55809.3333333 0.541796


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-DDK-b50k.txt <==
181.166666667 0.530941 170.333333333 0.530941 722.333333333 0.521649 878.0 0.522787 10372.8333333 0.515721 11181.5 0.518161
266.666666667 0.560628 261.0 0.560628 715.0 0.524574 963.166666667 0.53175 62275.5 0.520066 62302.0 0.529059
1089.5 0.606632 484.666666667 0.612266 1023.16666667 0.52213 1374.33333333 0.527783 165920.0 - 163975.166667 0.53412
2251.66666667 0.657939 2030.83333333 0.684029 1198.16666667 0.523078 1644.0 0.529456 - - - -
2891.0 0.653569 2674.33333333 0.681822 1514.0 0.515906 2174.66666667 0.536191 - - - -


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-FS-b10k.txt <==
166 0.530597 168 0.530597 310 0.513708 337 0.517624 2621 0.505896 2986 0.515488
194 0.579924 194 0.579924 314 0.513755 361 0.519644 6024 0.512425 6702 0.524572
472 0.606395 386 0.628494 348 0.510008 402 0.516015 10355 0.511288 10237 0.521239
520 0.612661 456 0.635275 299 0.505548 432 0.515717 13880 0.513089 13677 0.525581
690 0.612679 519 0.640217 388 0.50447 362 0.514191 15691 0.512062 15525 0.521261
631 0.612077 584 0.642905 331 0.504231 379 0.510872 21400 0.51164 20782 0.523629
682 0.605307 645 0.644293 431 0.503072 497 0.512376 24388 0.514324 22093 0.523063
885 0.608555 702 0.646004 457 0.501506 519 0.508789 25578 0.513026 25571 0.524971
777 0.608777 782 0.646814 382 0.500508 527 0.511565 26610 0.512676 28900 0.520563


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-FS-b50k.txt <==
209 0.530597 184 0.530597 594 0.521649 691 0.517873 14547 0.51543 14806 0.517376
194 0.579924 208 0.579924 714 0.530839 1006 0.531803 29214 0.526535 28654 0.533331
1224 0.619929 273 0.634179 1045 0.527229 1351 0.530785 49224 0.530085 51592 0.534921
1896 0.629475 1569 0.659856 1360 0.522949 2111 0.527107 68314 0.535018 67690 0.539005
1627 0.634287 1729 0.674686 1188 0.519434 2150 0.523049 81274 0.535022 75887 0.543701
2201 0.634035 1820 0.683752 1286 0.51888 2136 0.519084 93152 0.53571 94180 0.548715
2034 0.634881 1977 0.690114 1235 0.512688 2079 0.522556 121731 0.535027 124142 0.544467
1958 0.635616 2050 0.695312 1183 0.513206 1468 0.523638 134881 0.536149 139056 0.547059
2594 0.630268 2131 0.698023 1152 0.511354 1448 0.527518 155877 0.537693 158509 0.547038



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-NSPDK-b10k.txt <==
213.0 0.568786 193.333333333 0.568786 298.166666667 0.523245 298.333333333 0.519737 2213.16666667 0.522079 1902.33333333 0.52107
503.0 0.62834 471.666666667 0.6444 302.166666667 0.513557 369.833333333 0.524153 6006.16666667 0.522431 4933.5 0.532212
1360.83333333 0.632207 1357.5 0.651243 856.0 0.511149 950.166666667 0.518822 66602.6666667 0.525173 57672.1666667 0.538561
2658.5 0.630115 2810.66666667 0.656539 1864.66666667 0.506003 2043.16666667 0.518262 81199.5 - 135571.5 0.53841
4395.5 0.629115 4909.33333333 0.659233 3841.33333333 0.504461 3749.33333333 0.518381 - - - -


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-NSPDK-b50k.txt <==
210.666666667 0.568786 213.166666667 0.568786 507.833333333 0.534436 705.666666667 0.531556 10639.1666667 0.533891 11681.5 0.530918
1274.16666667 0.634899 586.0 0.657187 681.333333333 0.533422 1180.83333333 0.531122 30468.8333333 0.545955 26054.5 0.543631
2807.33333333 0.648228 2495.16666667 0.681823 1344.0 0.528344 1977.5 0.53154 - - - -
4357.33333333 0.648487 4452.33333333 0.693972 2402.5 0.522695 2931.83333333 0.535076 - - - -
7079.33333333 0.645841 6220.0 0.701981 4177.66666667 0.520723 4754.0 0.529908 - - - -


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-allkernels-b10k.txt <==
173.666666667 0.530941 174.833333333 0.530941 312.0 0.516058 303.0 0.519506 2175.66666667 0.508205 2252.66666667 0.518972
260.0 0.560628 246.166666667 0.560628 351.166666667 0.511023 367.833333333 0.520647 11717.0 0.507502 11458.5 0.521054
718.666666667 0.601429 604.5 0.609889 514.833333333 0.508531 546.666666667 0.525202 33427.1666667 0.511049 29273.3333333 0.525824
1083.0 0.629198 949.166666667 0.644467 811.5 0.50577 782.166666667 0.525158 73586.3333333 0.514004 49141.8333333 0.530585
1397.66666667 0.619818 1485.66666667 0.633683 1102.66666667 0.50427 1252.83333333 0.528508 115930.833333 0.516097 55809.3333333 0.541796
213.0 0.568786 193.333333333 0.568786 298.166666667 0.523245 298.333333333 0.519737 2213.16666667 0.522079 1902.33333333 0.52107
503.0 0.62834 471.666666667 0.6444 302.166666667 0.513557 369.833333333 0.524153 6006.16666667 0.522431 4933.5 0.532212
1360.83333333 0.632207 1357.5 0.651243 856.0 0.511149 950.166666667 0.518822 66602.6666667 0.525173 57672.1666667 0.538561
2658.5 0.630115 2810.66666667 0.656539 1864.66666667 0.506003 2043.16666667 0.518262 81199.5 - 135571.5 0.53841
4395.5 0.629115 4909.33333333 0.659233 3841.33333333 0.504461 3749.33333333 0.518381 - - - -
166 0.530597 168 0.530597 310 0.513708 337 0.517624 2621 0.505896 2986 0.515488
194 0.579924 194 0.579924 314 0.513755 361 0.519644 6024 0.512425 6702 0.524572
472 0.606395 386 0.628494 348 0.510008 402 0.516015 10355 0.511288 10237 0.521239
520 0.612661 456 0.635275 299 0.505548 432 0.515717 13880 0.513089 13677 0.525581
690 0.612679 519 0.640217 388 0.50447 362 0.514191 15691 0.512062 15525 0.521261
631 0.612077 584 0.642905 331 0.504231 379 0.510872 21400 0.51164 20782 0.523629
682 0.605307 645 0.644293 431 0.503072 497 0.512376 24388 0.514324 22093 0.523063
885 0.608555 702 0.646004 457 0.501506 519 0.508789 25578 0.513026 25571 0.524971
777 0.608777 782 0.646814 382 0.500508 527 0.511565 26610 0.512676 28900 0.520563


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LEUK-allkernels-b50k.txt <==
181.166666667 0.530941 170.333333333 0.530941 722.333333333 0.521649 878.0 0.522787 10372.8333333 0.515721 11181.5 0.518161
266.666666667 0.560628 261.0 0.560628 715.0 0.524574 963.166666667 0.53175 62275.5 0.520066 62302.0 0.529059
1089.5 0.606632 484.666666667 0.612266 1023.16666667 0.52213 1374.33333333 0.527783 165920.0 - 163975.166667 0.53412
2251.66666667 0.657939 2030.83333333 0.684029 1198.16666667 0.523078 1644.0 0.529456 - - - -
2891.0 0.653569 2674.33333333 0.681822 1514.0 0.515906 2174.66666667 0.536191 - - - -
210.666666667 0.568786 213.166666667 0.568786 507.833333333 0.534436 705.666666667 0.531556 10639.1666667 0.533891 11681.5 0.530918
1274.16666667 0.634899 586.0 0.657187 681.333333333 0.533422 1180.83333333 0.531122 30468.8333333 0.545955 26054.5 0.543631
2807.33333333 0.648228 2495.16666667 0.681823 1344.0 0.528344 1977.5 0.53154 - - - -
4357.33333333 0.648487 4452.33333333 0.693972 2402.5 0.522695 2931.83333333 0.535076 - - - -
7079.33333333 0.645841 6220.0 0.701981 4177.66666667 0.520723 4754.0 0.529908 - - - -
209 0.530597 184 0.530597 594 0.521649 691 0.517873 14547 0.51543 14806 0.517376
194 0.579924 208 0.579924 714 0.530839 1006 0.531803 29214 0.526535 28654 0.533331
1224 0.619929 273 0.634179 1045 0.527229 1351 0.530785 49224 0.530085 51592 0.534921
1896 0.629475 1569 0.659856 1360 0.522949 2111 0.527107 68314 0.535018 67690 0.539005
1627 0.634287 1729 0.674686 1188 0.519434 2150 0.523049 81274 0.535022 75887 0.543701
2201 0.634035 1820 0.683752 1286 0.51888 2136 0.519084 93152 0.53571 94180 0.548715
2034 0.634881 1977 0.690114 1235 0.512688 2079 0.522556 121731 0.535027 124142 0.544467
1958 0.635616 2050 0.695312 1183 0.513206 1468 0.523638 134881 0.536149 139056 0.547059
2594 0.630268 2131 0.698023 1152 0.511354 1448 0.527518 155877 0.537693 158509 0.547038



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-DDK-b10k.txt <==
11.1666666667 0.84752 11.5 0.820325 28.5 0.840077 32.3333333333 0.837247 170.5 0.813134 184.166666667 0.84593
46.6666666667 0.853921 45.0 0.851034 52.6666666667 0.835466 84.8333333333 0.791479 1722.5 0.821836 1622.0 0.799594
129.166666667 0.839429 122.666666667 0.844861 106.833333333 0.806228 150.5 0.805276 5637.16666667 0.820133 2250.0 0.805684
227.25 0.836885 244.5 0.844264 218.5 0.789056 273.666666667 0.78967 12019.3333333 0.822229 2180.83333333 0.80069
373.0 0.836222 363.833333333 0.843804 346.166666667 0.772639 356.166666667 0.787122 16262.1666667 0.823084 2637.33333333 0.801372


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-DDK-b50k.txt <==
11.1666666667 0.820325 11.5 0.820325 28.5 0.826666 32.3333333333 0.818352 170.5 0.838531 184.166666667 0.831584
46.6666666667 0.853286 45.0 0.850406 52.6666666667 0.847104 84.8333333333 0.829219 1722.5 0.849891 1622.0 0.829158
129.166666667 0.8527 122.666666667 0.845253 106.833333333 0.839724 150.5 0.822286 5637.16666667 0.842161 2250.0 0.830155
227.25 0.850701 244.5 0.843992 218.5 0.830153 273.666666667 0.821245 12019.3333333 0.839946 2180.83333333 0.829668
373.0 0.849478 363.833333333 0.843821 346.166666667 0.830633 356.166666667 0.825396 16262.1666667 0.839077 2637.33333333 0.829332


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-FS-b10k.txt <==
17 0.798341 13 0.798341 30 0.83157 46 0.831937 417 0.798821 445 0.841163
43 0.825702 29 0.803037 44 0.823067 58 0.847437 849 0.801316 932 0.849529
54 0.828622 40 0.808374 58 0.809839 65 0.849493 1301 0.798584 1406 0.850881
54 0.832325 49 0.813567 48 0.794247 70 0.842393 1386 0.803079 1859 0.846757
74 0.836802 57 0.815748 49 0.78368 95 0.83949 1727 0.802225 1912 0.838496
86 0.838059 65 0.818292 53 0.772048 77 0.827769 2542 0.804319 2277 0.826935
80 0.837753 72 0.819176 56 0.760614 81 0.822772 2429 0.804596 2651 0.814877
91 0.83943 86 0.821065 73 0.751244 108 0.815169 2807 0.805808 3198 0.808359
110 0.837028 93 0.821656 64 0.742694 90 0.801614 3881 0.806079 3707 0.792984


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-FS-b50k.txt <==
14 0.798341 14 0.798341 71 0.806732 100 0.7984 1827 0.827678 1866 0.82197
96 0.829163 22 0.800651 333 0.83122 548 0.81781 4269 0.83764 3689 0.823764
113 0.837018 71 0.801875 256 0.842526 417 0.825001 5224 0.842152 6644 0.822585
169 0.839097 104 0.801755 254 0.848816 615 0.827168 7577 0.847776 8895 0.811872
192 0.842277 124 0.802094 289 0.849638 456 0.826589 10663 0.853537 8984 0.808642
205 0.840324 140 0.800478 319 0.847203 642 0.816958 10460 0.85405 13338 0.800959
181 0.840105 152 0.798856 222 0.84453 636 0.808959 12210 0.851238 15756 0.79365
194 0.841571 167 0.798677 214 0.837897 482 0.800213 14188 0.853918 17869 0.771941
254 0.840424 178 0.797772 247 0.83466 667 0.791059 17242 0.853981 16305 0.778029


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-NSPDK-b10k.txt <==
35.1666666667 0.835456 28.3333333333 0.812673 33.1666666667 0.830615 67.8333333333 0.821058 230.5 0.818765 164.666666667 0.829114
65.1666666667 0.83739 52.3333333333 0.811819 39.8333333333 0.812124 100.333333333 0.822684 655.0 0.816017 444.5 0.823311
194.0 0.831484 205.5 0.81048 165.333333333 0.788277 240.333333333 0.827362 9585.33333333 0.807914 3933.0 0.825137
515.833333333 0.827211 524.833333333 0.806561 497.166666667 0.766683 539.6 0.815552 28862.5 0.797533 8724.0 0.815271
1030.16666667 0.825074 982.0 0.80464 966.0 0.746254 962.166666667 0.797641 54697.8333333 0.788334 13937.0 0.798118


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-NSPDK-b50k.txt <==
36.0 0.826186 20.8333333333 0.812673 126.833333333 0.852843 457.5 0.780002 1285.66666667 0.850709 760.0 0.81155
162.666666667 0.837777 117.0 0.805673 177.333333333 0.851357 726.666666667 0.788647 3471.16666667 0.853891 2526.66666667 0.803596
312.0 0.834986 316.666666667 0.800408 310.5 0.838692 883.5 0.803488 45702.8333333 0.85555 29104.0 0.800504
689.5 0.829366 571.833333333 0.792223 649.666666667 0.830956 1287.16666667 0.805579 130972.0 0.866723 65037.6666667 0.78114
1228.5 0.831633 1173.66666667 0.790818 1021.83333333 0.830461 1826.33333333 0.796261 - - 100505.333333 0.770048


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-allkernels-b10k.txt <==
11.1666666667 0.84752 11.5 0.820325 28.5 0.840077 32.3333333333 0.837247 170.5 0.813134 184.166666667 0.84593
46.6666666667 0.853921 45.0 0.851034 52.6666666667 0.835466 84.8333333333 0.791479 1722.5 0.821836 1622.0 0.799594
129.166666667 0.839429 122.666666667 0.844861 106.833333333 0.806228 150.5 0.805276 5637.16666667 0.820133 2250.0 0.805684
227.25 0.836885 244.5 0.844264 218.5 0.789056 273.666666667 0.78967 12019.3333333 0.822229 2180.83333333 0.80069
373.0 0.836222 363.833333333 0.843804 346.166666667 0.772639 356.166666667 0.787122 16262.1666667 0.823084 2637.33333333 0.801372
35.1666666667 0.835456 28.3333333333 0.812673 33.1666666667 0.830615 67.8333333333 0.821058 230.5 0.818765 164.666666667 0.829114
65.1666666667 0.83739 52.3333333333 0.811819 39.8333333333 0.812124 100.333333333 0.822684 655.0 0.816017 444.5 0.823311
194.0 0.831484 205.5 0.81048 165.333333333 0.788277 240.333333333 0.827362 9585.33333333 0.807914 3933.0 0.825137
515.833333333 0.827211 524.833333333 0.806561 497.166666667 0.766683 539.6 0.815552 28862.5 0.797533 8724.0 0.815271
1030.16666667 0.825074 982.0 0.80464 966.0 0.746254 962.166666667 0.797641 54697.8333333 0.788334 13937.0 0.798118
17 0.798341 13 0.798341 30 0.83157 46 0.831937 417 0.798821 445 0.841163
43 0.825702 29 0.803037 44 0.823067 58 0.847437 849 0.801316 932 0.849529
54 0.828622 40 0.808374 58 0.809839 65 0.849493 1301 0.798584 1406 0.850881
54 0.832325 49 0.813567 48 0.794247 70 0.842393 1386 0.803079 1859 0.846757
74 0.836802 57 0.815748 49 0.78368 95 0.83949 1727 0.802225 1912 0.838496
86 0.838059 65 0.818292 53 0.772048 77 0.827769 2542 0.804319 2277 0.826935
80 0.837753 72 0.819176 56 0.760614 81 0.822772 2429 0.804596 2651 0.814877
91 0.83943 86 0.821065 73 0.751244 108 0.815169 2807 0.805808 3198 0.808359
110 0.837028 93 0.821656 64 0.742694 90 0.801614 3881 0.806079 3707 0.792984


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/BER-tempi-LMdata-allkernels-b50k.txt <==
11.1666666667 0.820325 11.5 0.820325 28.5 0.826666 32.3333333333 0.818352 170.5 0.838531 184.166666667 0.831584
46.6666666667 0.853286 45.0 0.850406 52.6666666667 0.847104 84.8333333333 0.829219 1722.5 0.849891 1622.0 0.829158
129.166666667 0.8527 122.666666667 0.845253 106.833333333 0.839724 150.5 0.822286 5637.16666667 0.842161 2250.0 0.830155
227.25 0.850701 244.5 0.843992 218.5 0.830153 273.666666667 0.821245 12019.3333333 0.839946 2180.83333333 0.829668
373.0 0.849478 363.833333333 0.843821 346.166666667 0.830633 356.166666667 0.825396 16262.1666667 0.839077 2637.33333333 0.829332
36.0 0.826186 20.8333333333 0.812673 126.833333333 0.852843 457.5 0.780002 1285.66666667 0.850709 760.0 0.81155
162.666666667 0.837777 117.0 0.805673 177.333333333 0.851357 726.666666667 0.788647 3471.16666667 0.853891 2526.66666667 0.803596
312.0 0.834986 316.666666667 0.800408 310.5 0.838692 883.5 0.803488 45702.8333333 0.85555 29104.0 0.800504
689.5 0.829366 571.833333333 0.792223 649.666666667 0.830956 1287.16666667 0.805579 130972.0 0.866723 65037.6666667 0.78114
1228.5 0.831633 1173.66666667 0.790818 1021.83333333 0.830461 1826.33333333 0.796261 - - 100505.333333 0.770048
14 0.798341 14 0.798341 71 0.806732 100 0.7984 1827 0.827678 1866 0.82197
96 0.829163 22 0.800651 333 0.83122 548 0.81781 4269 0.83764 3689 0.823764
113 0.837018 71 0.801875 256 0.842526 417 0.825001 5224 0.842152 6644 0.822585
169 0.839097 104 0.801755 254 0.848816 615 0.827168 7577 0.847776 8895 0.811872
192 0.842277 124 0.802094 289 0.849638 456 0.826589 10663 0.853537 8984 0.808642
205 0.840324 140 0.800478 319 0.847203 642 0.816958 10460 0.85405 13338 0.800959
181 0.840105 152 0.798856 222 0.84453 636 0.808959 12210 0.851238 15756 0.79365
194 0.841571 167 0.798677 214 0.837897 482 0.800213 14188 0.853918 17869 0.771941
254 0.840424 178 0.797772 247 0.83466 667 0.791059 17242 0.853981 16305 0.778029


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/LEUK-DDK-b10k.txt <==
h0l0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
h1l0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
h2l0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
h3l0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
h4l0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
h0l1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
h1l1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
h2l1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
h3l1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
h4l1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
H0l1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
h1l1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
h2l1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
h3l1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
h4l1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
H0l1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
h1l1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
h2l1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
h3l1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
h4l1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
H0l1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
h1l1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
h2l1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
h3l1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
h4l1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
H0l1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
h1l1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
h2l1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
h3l1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
h4l1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/LEUK-FSK-b10k.txt <==
0	0.530597	0.530597	0.513708	0.517624	0.505896	0.515488
1	0.579924	0.579924	0.513755	0.519644	0.512425	0.524572
2	0.606395	0.628494	0.510008	0.516015	0.511288	0.521239
3	0.612661	0.635275	0.505548	0.515717	0.513089	0.525581
4	0.612679	0.640217	0.50447		0.514191	0.512062	0.521261
5	0.612077	0.642905	0.504231	0.510872	0.51164		0.523629
6	0.605307	0.644293	0.503072	0.512376	0.514324	0.523063
7	0.608555	0.646004	0.501506	0.508789	0.513026	0.524971
8	0.608777	0.646814	0.500508	0.511565	0.512676	0.520563



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/LEUK-FSK-b50k.txt <==
0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517376
1	0.579924	0.579924	0.530839	0.531803	0.526535	0.533331
2	0.619929	0.634179	0.527229	0.530785	0.530085	0.534921
3	0.629475	0.659856	0.522949	0.527107	0.535018	0.539005
4	0.634287	0.674686	0.519434	0.523049	0.535022	0.543701
5	0.634035	0.683752	0.51888		0.519084	0.53571		0.548715
6	0.634881	0.690114	0.512688	0.522556	0.535027	0.544467
7	0.635616	0.695312	0.513206	0.523638	0.536149	0.547059
8	0.630268	0.698023	0.511354	0.527518	0.537693	0.547038



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/LMdata-FSK-b10k.txt <==
0	0.798341	0.798341	0.83157		0.831937	0.798821	0.841163
1	0.825702	0.803037	0.823067	0.847437	0.801316	0.849529
2	0.828622	0.808374	0.809839	0.849493	0.798584	0.850881
3	0.832325	0.813567	0.794247	0.842393	0.803079	0.846757
4	0.836802	0.815748	0.78368		0.83949		0.802225	0.838496
5	0.838059	0.818292	0.772048	0.827769	0.804319	0.826935
6	0.837753	0.819176	0.760614	0.822772	0.804596	0.814877
7	0.83943		0.821065	0.751244	0.815169	0.805808	0.808359
8	0.837028	0.821656	0.742694	0.801614	0.806079	0.792984



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/LMdata-FSK-b50k.txt <==
0	0.798341	0.798341	0.806732	0.7984		0.827678	0.82197
1	0.829163	0.800651	0.83122		0.81781		0.83764		0.823764
2	0.837018	0.801875	0.842526	0.825001	0.842152	0.822585
3	0.839097	0.801755	0.848816	0.827168	0.847776	0.811872
4	0.842277	0.802094	0.849638	0.826589	0.853537	0.808642
5	0.840324	0.800478	0.847203	0.816958	0.85405		0.800959
6	0.840105	0.798856	0.84453		0.808959	0.851238	0.79365
7	0.841571	0.798677	0.837897	0.800213	0.853918	0.771941
8	0.840424	0.797772	0.83466		0.791059	0.853981	0.778029



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LEUK-DDK-b10k.txt <==
h0l0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
h1l0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
h2l0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
h3l0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
h4l0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
h0l1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
h1l1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
h2l1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
h3l1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
h4l1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
H0l1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
h1l1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
h2l1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
h3l1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
h4l1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
H0l1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
h1l1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
h2l1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
h3l1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
h4l1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
H0l1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
h1l1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
h2l1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
h3l1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
h4l1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
H0l1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
h1l1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
h2l1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
h3l1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
h4l1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796




==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LEUK-DDK-b50k.txt <==
h0l0.8	0.530941	0.530941	0.51943	0.522787	0.514784	0.517923
h1l0.8	0.555288	0.555288	0.516646	0.529064	0.513574	0.523928
h2l0.8	0.553226	0.555882	0.514363	0.523593	-	0.527869
h3l0.8	0.558645	0.560671	0.514336	0.52263	-	-
h4l0.8	0.558288	0.565906	0.51185	0.52487	-	-
h0l1	0.530597	0.530597	0.521649	0.517873	0.51543	0.517384
h1l1	0.557154	0.557154	0.518052	0.530053	0.514189	0.528432
h2l1	0.558171	0.56158	0.518017	0.524706	-	0.528263
h3l1	0.564797	0.567844	0.514285	0.526175	-	-
h4l1	0.569389	0.573171	0.513043	0.526535	-	-
H0l1.2	0.529744	0.529744	0.520103	0.520262	0.514378	0.518161
h1l1.2	0.558379	0.558379	0.521193	0.53175	0.515792	0.527065
h2l1.2	0.567356	0.571033	0.520104	0.524919	-	0.530453
h3l1.2	0.578101	0.580746	0.514813	0.525688	-	-
h4l1.2	0.580736	0.589246	0.514117	0.528685	-	-
H0l1.4	0.52955	0.52955	0.519722	0.51939	0.512358	0.518043
h1l1.4	0.559724	0.559724	0.520196	0.526799	0.516176	0.526279
h2l1.4	0.578629	0.58269	0.521067	0.524998	-	0.526921
h3l1.4	0.600519	0.608786	0.517585	0.525196	-	-
h4l1.4	0.611632	0.628318	0.514395	0.530445	-	-
H0l1.6	0.52935	0.52935	0.518621	0.519332	0.513903	0.514537
h1l1.6	0.560525	0.560525	0.520676	0.528685	0.518	0.529059
h2l1.6	0.59212	0.597513	0.52213	0.521947	-	0.533355
h3l1.6	0.630431	0.649864	0.520008	0.526139	-	-
h4l1.6	0.643325	0.674992	0.515522	0.536191	-	-
H0l1.8	0.529445	0.529445	0.51822	0.517408	0.515721	0.514557
h1l1.8	0.560628	0.560628	0.524574	0.529443	0.520066	0.527931
h2l1.8	0.606632	0.612266	0.520827	0.527783	-	0.53412
h3l1.8	0.657939	0.684029	0.523078	0.529456	-	-
h4l1.8	0.653569	0.681822	0.515906	0.534563	-	-


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LEUK-NSPDK-b10k.txt <==
h0d0	0.530597	0.530597	0.513708	0.518147	0.505896	0.515519
h1d0	0.579906	0.579906	0.513557	0.524153	0.51096	0.521612
h2d0	0.604218	0.630162	0.511149	0.518822	0.512168	0.52484
h3d0	0.611091	0.63652	0.506003	0.518262	-	0.521485
h4d0	0.612809	0.640225	0.504461	0.508931	-	-
h0d1	0.539516	0.539516	0.512799	0.51573	0.511016	0.51366
h1d1	0.595913	0.613764	0.511568	0.521364	0.515919	0.518956
h2d1	0.617171	0.635662	0.507957	0.509427	0.515765	0.523669
h3d1	0.618237	0.641293	0.503502	0.509728	-	0.527274
h4d1	0.618724	0.645377	0.503044	0.517275	-	-
h0d2	0.550265	0.550265	0.516674	0.519737	0.515524	0.516753
h1d2	0.607989	0.624862	0.50844	0.515612	0.515653	0.517985
h2d2	0.61994	0.63592	0.505848	0.517835	0.517646	0.525781
h3d2	0.622429	0.641925	0.501352	0.506176	-	0.529761
h4d2	0.620614	0.644942	0.500075	0.515261	-	-
h0d3	0.561791	0.561791	0.520401	0.519649	0.517772	0.52107
h1d3	0.616662	0.635382	0.508153	0.50877	0.521694	0.522339
h2d3	0.622453	0.644775	0.503853	0.51843	0.521757	0.538561
h3d3	0.624705	0.648139	0.500782	0.515141	-	0.53596
h4d3	0.620498	0.65168	0.498306	0.518381	-	-
h0d4	0.566631	0.566631	0.521047	0.510704	0.5205	0.515509
h1d4	0.621329	0.642716	0.50715	0.507496	0.522354	0.532212
h2d4	0.628235	0.649246	0.501356	0.515702	0.523306	0.524478
h3d4	0.626792	0.655177	0.49779	0.507872	-	0.53841
h4d4	0.624091	0.659233	0.498895	0.513884	-	-
h0d5	0.568786	0.568786	0.523245	0.508419	0.522079	0.521026
h1d5	0.62834	0.6444	0.506342	0.514057	0.522431	0.524195
h2d5	0.632207	0.651243	0.503647	0.515662	0.525173	0.532187
h3d5	0.630115	0.656539	0.49885	0.517157	-	0.529443
h4d5	0.629115	0.658348	0.496549	0.507497	-	-
h0d6	0.57461	0.57461	0.52541	0.51363	0.523208	0.516473
h1d6	0.633302	0.64576	0.507684	0.507175	0.528157	0.526846
h2d6	0.634182	0.65518	0.502187	0.513369	0.529606	0.531929
h3d6	0.637297	0.659961	0.499794	0.510606	-	0.526715
h4d6	0.632913	0.663301	0.494908	0.51314	-	-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LEUK-NSPDK-b50k.txt <==
h0d0	0.530597	0.530597	0.521649	0.517873	0.51543	0.517382
h1d0	0.579906	0.579906	0.533422	0.530722	0.525512	0.533575
h2d0	0.621935	0.637623	0.528344	0.53154	-	-
h3d0	0.628402	0.661077	0.522695	0.530281	-	-
h4d0	0.632624	0.675861	0.520723	0.527334	-	-
h0d1	0.539516	0.539516	0.520235	0.521625	0.515488	0.519853
h1d1	0.613886	0.613886	0.526633	0.520914	0.532953	0.535479
h2d1	0.632225	0.655757	0.519952	0.523747	-	-
h3d1	0.638278	0.673782	0.519497	0.518177	-	-
h4d1	0.642239	0.686233	0.514034	0.516805	-	-
h0d2	0.550265	0.550265	0.528118	0.529996	0.522115	0.530473
h1d2	0.616477	0.628082	0.523192	0.531122	0.532454	0.540116
h2d2	0.633941	0.662041	0.517447	0.519341	-	-
h3d2	0.639233	0.677201	0.512659	0.514306	-	-
h4d2	0.640334	0.687521	0.509936	0.520006	-	-
h0d3	0.561791	0.561791	0.530352	0.531556	0.528592	0.530918
h1d3	0.627335	0.641876	0.52444	0.528824	0.537443	0.543499
h2d3	0.636473	0.670979	0.516124	0.525797	-	-
h3d3	0.63718	0.685971	0.513618	0.518377	-	-
h4d3	0.641279	0.6939	0.51028	0.529908	-	-
h0d4	0.566631	0.566631	0.532341	0.527448	0.532172	0.527872
h1d4	0.631572	0.653162	0.5218	0.531117	0.541348	0.543631
h2d4	0.641385	0.678285	0.516656	0.528567	-	-
h3d4	0.644951	0.691593	0.511957	0.529769	-	-
h4d4	0.641713	0.699872	0.510843	0.526634	-	-
h0d5	0.568786	0.568786	0.534436	0.518249	0.533891	0.52832
h1d5	0.634899	0.657187	0.525408	0.527155	0.545955	0.540843
h2d5	0.648228	0.681823	0.516304	0.527917	-	-
h3d5	0.648487	0.693972	0.511707	0.535076	-	-
h4d5	0.645841	0.701981	0.508259	0.519635	-	-
h0d6	0.57461	0.57461	0.537418	0.521881	0.53519	0.528698
h1d6	0.639459	0.660248	0.526028	0.521336	0.5485	0.544573
h2d6	0.649873	0.685539	0.515782	0.535128	-	-
h3d6	0.651108	0.697064	0.512066	0.534954	-	-
h4d6	0.652035	0.704942	0.510016	0.517177	-	-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LMdata-DDK-b10k.txt <==
h0l0.8	0.787993	0.787993	0.829066	0.834153	0.78841	0.841243
h1l0.8	0.85329	0.849475	0.833919	0.791479	0.821836	0.799594
h2l0.8	0.839429	0.844653	0.806228	0.805276	0.820133	0.805684
h3l0.8	0.834857	0.844264	0.789056	0.78967	0.819742	0.797906
h4l0.8	0.836222	0.843804	0.772639	0.786105	0.819517	0.79652
h0l1	0.798341	0.798341	0.83157	0.833668	0.798821	0.841682
h1l1	0.853921	0.850406	0.834919	0.789686	0.819154	0.780989
h2l1	0.837556	0.844861	0.805923	0.770472	0.818814	0.805416
h3l1	0.836885	0.84426	0.781323	0.778566	0.822229	0.80069
h4l1	0.832315	0.843463	0.770512	0.787122	0.823084	0.801372
H0l1.2	0.8077	0.8077	0.835117	0.837247	0.801256	0.840168
h1l1.2	0.852309	0.851034	0.834824	0.761423	0.819953	0.769943
h2l1.2	0.825587	0.807613	0.766017	0.741108	0.792154	0.785246
h3l1.2	0.765488	0.687786	0.689461	0.69853	0.7337	0.706943
h4l1.2	-	0.677466	0.663801	0.677784	0.718525	0.685532
H0l1.4	0.812677	0.812677	0.837159	0.835975	0.806283	0.840449
h1l1.4	0.852778	0.847974	0.835466	0.761257	0.819708	0.797735
h2l1.4	0.78363	0.689858	0.695192	0.701992	0.732593	0.711131
h3l1.4	0.726322	0.63863	0.643586	0.669882	0.696126	0.671617
h4l1.4	-	0.63192	0.631355	0.653369	0.683697	0.656814
H0l1.6	0.84752	0.816064	0.840077	0.837139	0.810307	0.843122
h1l1.6	0.748407	0.839659	0.83125	0.753279	0.813085	0.792261
h2l1.6	0.669247	0.639263	0.670138	0.677977	0.698378	0.685537
h3l1.6	0.820325	0.615854	0.629939	0.653923	0.676919	0.651033
h4l1.6	-	0.613073	0.622319	0.645251	0.671059	0.643745
H0l1.8	0.719337	0.820325	0.839875	0.837162	0.813134	0.84593
h1l1.8	0.630916	0.821214	0.817107	0.743848	0.793904	0.774127
h2l1.8	0.616026	0.616026	0.654761	0.677877	0.683169	0.67364
h3l1.8	-	0.600952	0.618376	0.641745	0.664735	0.6359
h4l1.8	-	0.601135	0.619035	0.63611	0.669496	0.632829


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LMdata-DDK-b50k.txt <==
h0l0.8	0.787993	0.787993	0.801516	0.792602	0.821595	0.820251
h1l0.8	0.851308	0.849341	0.84669	0.828884	0.849891	0.828535
h2l0.8	0.852424	0.844691	0.839724	0.820431	0.840322	0.828368
h3l0.8	0.850701	0.84382	0.830153	0.821245	0.838053	0.827789
h4l0.8	0.849478	0.843607	0.828492	0.825396	0.839077	0.827994
h0l1	0.798341	0.798341	0.806732	0.800018	0.827678	0.821893
h1l1	0.853051	0.850406	0.846653	0.82499	0.848149	0.828135
h2l1	0.8527	0.845253	0.836392	0.822286	0.842161	0.830155
h3l1	0.847613	0.843992	0.828785	0.817057	0.839946	0.829668
h4l1	0.847614	0.843821	0.830633	0.823563	0.835742	0.829332
H0l1.2	0.8077	0.8077	0.814626	0.811323	0.829126	0.831584
h1l1.2	0.853286	0.849803	0.847104	0.827423	0.848864	0.823405
h2l1.2	0.825539	0.801495	0.816223	0.805004	0.819061	0.804589
h3l1.2	0.697987	0.672409	0.73778	0.689399	0.730449	0.683772
h4l1.2	-	0.663364	0.722414	0.678338	0.718855	0.675312
H0l1.4	0.812677	0.812677	0.817095	0.813956	0.834202	0.827197
h1l1.4	0.849771	0.84626	0.846242	0.829219	0.847366	0.829158
h2l1.4	0.724526	0.679267	0.752171	0.695467	0.749829	0.690329
h3l1.4	0.658142	0.624738	0.701438	0.643538	0.691446	0.638687
h4l1.4	-	0.626842	0.687103	0.6391	0.687965	0.636376
H0l1.6	0.816064	0.816064	0.821452	0.815237	0.834049	0.827364
h1l1.6	0.8461	0.836462	0.843448	0.823704	0.843878	0.827244
h2l1.6	0.679039	0.625985	0.724538	0.649216	0.721211	0.641339
h3l1.6	-	0.60422	0.685094	0.621967	0.674452	0.618119
h4l1.6	-	0.610038	0.679213	0.619965	0.675122	0.619233
H0l1.8	0.820325	0.820325	0.826666	0.818352	0.838531	0.827181
h1l1.8	0.830805	0.819079	0.835123	0.813861	0.83329	0.814105
h2l1.8	0.65919	0.603351	0.703014	0.627959	0.697826	0.618982
h3l1.8	-	0.589013	0.673824	0.607955	0.664059	0.599995
h4l1.8	-	0.599869	0.677139	0.610524	0.669567	0.607864


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LMdata-NSPDK-b10k.txt <==
h0d0	0.787226	0.787226	0.822802	0.821058	0.774251	0.829114
h1d0	0.819576	0.792517	0.812124	0.822684	0.775603	0.823311
h2d0	0.820918	0.794918	0.788277	0.827362	0.770699	0.825137
h3d0	0.824884	0.800921	0.766683	0.815552	0.76927	0.815271
h4d0	0.824885	0.802038	0.746254	0.797641	0.765728	0.798118
h0d1	0.835456	0.812673	0.830615	0.784238	0.810586	0.776731
h1d1	0.83739	0.811819	0.790417	0.782514	0.807925	0.766309
h2d1	0.831484	0.81048	0.74303	0.727966	0.80347	0.70424
h3d1	0.827211	0.806561	0.709663	0.689002	0.795106	0.710081
h4d1	0.825074	0.80464	0.671947	0.629691	0.786437	0.692212
h0d2	0.834373	0.807863	0.814758	0.792013	0.814865	0.788576
h1d2	0.82856	0.803734	0.744582	0.755898	0.815859	0.732351
h2d2	0.825043	0.796712	0.688196	0.715338	0.807914	0.707612
h3d2	0.814397	0.79715	0.644036	0.643	0.79696	0.696799
h4d2	0.811942	0.791238	0.616529	0.603061	0.788273	0.658573
h0d3	0.833767	0.805347	0.803491	0.778657	0.818765	0.789665
h1d3	0.825316	0.800948	0.720866	0.753408	0.815596	0.72218
h2d3	0.816532	0.795536	0.65983	0.711866	0.806819	0.701614
h3d3	0.813037	0.792301	0.61605	-	0.797533	0.679155
h4d3	0.805924	0.787527	0.588345	0.784428	0.788334	0.646568
h0d4	0.832222	0.804778	0.79323	0.743079	0.817921	0.787159
h1d4	0.824827	0.799581	0.705448	0.703465	0.81565	0.722284
h2d4	0.816945	0.793438	0.644311	0.63652	0.805483	0.687713
h3d4	0.814346	0.79192	0.605112	0.594075	0.796658	0.671734
h4d4	0.80371	0.784233	0.574056	0.789201	0.788047	0.641935
h0d5	0.831709	0.803078	0.796252	0.742933	0.816516	0.783434
h1d5	0.823937	0.798568	0.701315	0.703316	0.816017	0.723302
h2d5	0.818735	0.793318	0.639963	0.636435	0.805325	0.693812
h3d5	0.814339	0.789904	0.597526	0.59179	0.795877	0.668611
h4d5	0.80646	0.782305	0.566895	0.792375	0.786111	0.640289
h0d6	0.830979	0.803706	0.794061	0.747433	0.816506	0.787627
h1d6	0.824665	0.799342	0.698846	0.703142	0.815694	0.723583
h2d6	0.82043	0.793168	0.636631	0.635844	0.803022	0.686855
h3d6	0.814144	0.790363	0.59401	0.590884	0.794742	0.670269
h4d6	0.802733	0.781542	0.564397	0.564397	0.785498	0.640349


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-BER-LMdata-NSPDK-b50k.txt <==
h0d0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
h1d0	0.81749	0.790973	0.824699	0.788647	0.826166	0.803596
h2d0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
h3d0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
h4d0	0.831633	0.790818	0.830461	0.796261	-	0.770048
h0d1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
h1d1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
h2d1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
h3d1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
h4d1	0.82795	0.785209	0.806517	0.677192	-	0.740959
h0d2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
h1d2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
h2d2	0.830175	0.791	0.818668	0.719584	0.852362	0.746193
h3d2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
h4d2	0.821074	0.777261	0.768669	0.644997	-	0.73964
h0d3	0.807877	0.804544	0.851864	0.71181	0.849252	0.737263
h1d3	0.831161	0.79693	0.834182	0.745974	0.853891	0.746716
h2d3	0.827447	0.788634	0.809256	0.717037	0.85555	0.749873
h3d3	0.823454	0.781479	0.771631	0.68246	0.865621	0.743906
h4d3	0.818922	0.774328	0.743969	0.63838	-	0.737863
h0d4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
h1d4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
h2d4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
h3d4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
h4d4	0.81653	0.771778	0.72929	0.632339	-	0.727714
h0d5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
h1d5	0.831519	0.795979	0.82966	0.744369	0.852861	0.733281
h2d5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
h3d5	0.82283	0.780021	0.761178	0.677893	0.850847	0.737252
h4d5	0.817394	0.772121	0.726357	0.631951	-	0.728669
h0d6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
h1d6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
h2d6	0.828331	0.78686	0.792746	0.717275	0.851075	0.747115
h3d6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
h4d6	0.816599	0.772005	0.723853	0.630301	-	0.729942


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LEUK-DDK-b10k.txt <==
201	170		314		264		2394		2042
233	235		294		430		13474		10113
760	504		467		477		32389		27113
993	851		828		899		62583		43677
1386	1381		1051		1284		122218		63414
169	206		315		338		2369		2207
244	232		372		343		13635		10220
762	513		550		608		38963		25802
1141	856		834		716		74211		48783
1590	1575		1057		1275		123841		60648
168	177		311		284		2082		2216
244	238		320		340		10564		10280
775	557		540		596		30774		27815
1142	1108		837		702		75677		48432
1408	1583		1066		1290		99612		60438
171	166		315		337		2049		2073
303	237		369		339		11285		12067
625	606		553		520		30438		30186
1114	1102		860		705		75083		51988
1307	1602		986		1272		123859		72331
167	165		306		264		2069		2486
238	237		381		332		10885		13084
630	721		549		472		30348		32642
1121	888		666		781		78701		55737
1411	1393		1236		1297		121547		71943
166	165		311		331		2091		2492
298	298		371		423		10459		12987
760	726		430		607		37651		32082
987	890		844		890		75263		46234
1284	1380		1220		1099		104508		6082




==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LEUK-DDK-b50k.txt <==
203	205	806	897	9643	11710
301	237	730	856	57799	65095
1094	403	1060	1349	-	168799
2176	1956	1031	1824	-	-
3096	2675	1445	2212	-	-
179	166	789	764	11352	11850
235	257	620	884	52447	55642
1116	513	812	1276	-	168764
2478	2012	1051	1834	-	-
2494	2893	1642	2239	-	-
176	162	780	895	9614	10005
294	232	741	1012	67639	65787
1078	518	1064	1500	-	168643
1970	1752	1163	1377	-	-
2706	2554	1646	2166	-	-
203	163	691	910	10419	10542
232	238	725	1006	67513	56969
975	443	1064	1290	165920	148596
1985	2258	1173	1385	-	-
3095	2606	1299	1922	-	-
162	163	675	898	11449	10929
302	303	742	1014	60294	65150
1125	513	1065	1295	-	160181
2456	2014	1363	1577	-	-
2998	2876	1336	2219	-	-
164	163	593	904	9760	12053
236	299	732	1007	67961	65169
1149	518	1074	1536	-	168868
2445	2193	1408	1867	-	-
2957	2442	1716	2290	-	-


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LEUK-NSPDK-b10k.txt <==
168	155	300	281	462	482
188	220	250	288	2052	1851
1100	1046	741	801	61378	55192
2262	2263	1723	2025	-	155443
3705	3789	3881	3983	-	-
178	164	280	323	918	1120
450	257	300	286	2584	2810
1003	1299	868	908	55411	55914
2066	2622	1682	2134	166165	131544
3721	4579	3967	3993	-	-
191	183	293	262	2116	1808
494	486	317	384	5230	5118
1300	1339	876	958	68234	56924
2706	2952	1698	1762	-	148563
4687	4856	3496	3454	-	-
210	201	314	274	2272	2187
568	511	285	397	5692	6434
1446	1463	905	975	61031	58125
2848	2991	2102	1885	158630	115076
4219	5165	4015	3325	-	-
226	222	327	345	2965	3226
628	583	315	370	9381	7322
1603	1420	937	1022	74789	59699
3061	2574	2127	2199	162402	146162
4361	5422	4128	4159	-	-
305	235	275	305	4546	2591
690	773	346	494	11098	6066
1713	1578	809	1037	78773	60179
3008	3462	1856	2254	-	116641
5680	5645	3561	3582	-	-
267	263	362	325	4631	3073
752	864	358	478	11227	6999
1864	1659	819	1074	80640	61651
2985	3594	1770	2252	-	127739
5912	5519	4224	3420	-	-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LEUK-NSPDK-b50k.txt <==
165	161	586	910	2338	2764
193	187	586	1028	7263	10710
2273	663	1560	2336	-	-
3761	3659	2997	2935	-	-
5026	5224	4839	5725	-	-
171	170	516	857	4583	4220
203	214	766	1129	12528	12646
2665	2566	1533	2165	-	-
3519	4177	2342	2687	-	-
6491	5358	3922	4501	-	-
200	188	483	766	10042	7330
1247	248	606	1250	20245	26176
2531	2492	1230	1680	-	-
3770	4007	2571	3093	-	-
6869	6515	4349	4149	-	-
206	208	455	550	14944	21806
1554	294	698	1106	37111	33115
3188	2629	1341	1898	-	-
5025	4714	2103	3034	-	-
7506	6264	3807	4948	-	-
229	237	447	593	14450	15003
2180	747	683	1258	48577	39851
3023	3166	1295	1866	-	-
4269	4953	1949	3154	-	-
8014	6477	4304	4914	-	-
293	315	560	558	17478	18966
2268	1826	749	1314	57089	33829
3164	3455	1105	1920	-	-
5800	5204	2453	2688	-	-
8570	7482	3845	4287	-	-
262	320	459	571	26954	18079
2028	1980	778	998	64916	47430
3242	3666	1286	1960	-	-
6111	5361	2446	2683	-	-
7594	7994	4320	4898	-	-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LMdata-DDK-b10k.txt <==
11	11	29	29	183	160
46	42	53	69	1961	1608
132	112	105	158	4741	2028
218	211	231	239	11815	2991
376	321	304	346	13820	3169
11	11	28	38	187	163
46	43	53	95	1920	1793
114	110	124	144	6128	2017
218	211	229	285	11774	2285
370	340	350	308	17241	3169
11	13	28	34	184	221
46	50	61	87	1505	1832
115	133	106	149	6314	2577
229	277	204	302	13350	2070
-	410	353	323	15777	2262
11	12	27	33	141	220
47	44	53	88	1490	1810
121	125	99	157	5029	2351
244	249	233	300	10037	1938
-	414	360	418	19098	2724
12	11	27	30	187	169
47	46	47	92	2000	1348
145	128	97	138	6522	2316
-	240	231	256	12716	1890
-	351	359	418	16399	2582
11	11	32	30	141	172
48	45	49	78	1459	1341
148	128	110	157	5089	2211
-	279	183	260	12424	1911
-	347	351	324	15238	1918


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LMdata-DDK-b50k.txt <==
11	11	29	29	183	160
46	42	53	69	1961	1608
132	112	105	158	4741	2028
218	211	231	239	11815	2991
376	321	304	346	13820	3169
11	11	28	38	187	163
46	43	53	95	1920	1793
114	110	124	144	6128	2017
218	211	229	285	11774	2285
370	340	350	308	17241	3169
11	13	28	34	184	221
46	50	61	87	1505	1832
115	133	106	149	6314	2577
229	277	204	302	13350	2070
-	410	353	323	15777	2262
11	12	27	33	141	220
47	44	53	88	1490	1810
121	125	99	157	5029	2351
244	249	233	300	10037	1938
-	414	360	418	19098	2724
12	11	27	30	187	169
47	46	47	92	2000	1348
145	128	97	138	6522	2316
-	240	231	256	12716	1890
-	351	359	418	16399	2582
11	11	32	30	141	172
48	45	49	78	1459	1341
148	128	110	157	5089	2211
-	279	183	260	12424	1911
-	347	351	324	15238	1918


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LMdata-NSPDK-b10k.txt <==
10	10	33	42	49	46
32	25	52	75	254	247
163	184	170	220	9675	5562
411	406	516	541	27998	15048
1021	817	1023	836	54958	23021
24	13	37	56	112	133
52	36	29	101	351	394
184	205	180	251	8219	3608
465	439	443	452	29435	7031
1079	863	814	1076	57111	13743
38	27	30	83	211	187
64	61	30	117	569	498
181	178	146	259	10731	3352
576	568	449	466	24119	7058
877	955	1025	872	57859	12380
39	41	30	69	287	173
75	58	34	93	751	480
212	260	165	211	8666	3411
520	470	515	-	30578	6423
892	1138	1033	889	50445	9533
48	43	32	84	366	252
80	64	49	100	1090	514
202	200	158	280	11324	4268
520	608	527	613	30632	8272
1160	1174	1062	1120	57136	12348
52	36	37	73	358	197
88	70	45	116	915	534
222	206	173	221	8897	3397
603	658	533	626	30413	8512
1152	945	839	980	50678	12597
52	39	38	97	475	279
93	73	41	116	942	723
225	214	209	222	9593	4411
488	684	465	487	31191	8416
1158	948	1051	1131	57669	10737


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/raw-tempi-LMdata-NSPDK-b50k.txt <==
9	10	88	99	195	192
78	18	305	608	1042	1517
216	174	523	550	36306	32420
626	473	850	835	136708	85265
1163	1153	1030	1640	-	140498
14	19	112	447	573	558
136	94	193	812	2239	1905
350	245	284	1017	47814	32426
691	531	673	1359	136079	59742
1061	1038	928	1862	-	95714
22	20	154	510	1335	769
195	128	163	836	3042	2363
293	335	301	921	49650	24674
733	572	606	1406	120040	64341
1286	1241	1112	1643	-	99754
42	22	150	585	1452	985
162	171	160	604	4002	2902
311	394	243	1075	40876	26479
609	592	588	1427	110408	63080
1308	1140	1096	1920	-	75355
62	25	149	545	1863	906
216	139	133	624	4599	2723
341	386	271	786	46403	31418
791	628	587	1442	141091	63110
1357	1135	1091	1955	-	96613
67	29	108	559	2296	1150
189	152	110	876	5903	3750
361	366	241	952	53168	27207
687	635	594	1254	141506	54688
1196	1335	874	1938	-	95098
86	29	131	399	1872	1384
175	183	110	629	4680	3885
423	321	240	797	42344	31313
636	805	472	1461	140920	63371
1396	1326	1116	1955	-	98214


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-ddk-10k-chem2.txt <==
173.6666666667	174.8333333333	312	303	2175.6666666667	2252.6666666667	35	5	8	39	345	210.6666666667
260	246.1666666667	351.1666666667	367.8333333333	11717	11458.5	27	11.1666666667	57.1666666667	98	3015	1345.5
718.6666666667	604.5	514.8333333333	546.6666666667	33427.1666666667	29273.3333333333	135	100.5	47.8333333333	69.6666666667	2041	2160.3333333333
1083	949.1666666667	811.5	782.1666666667	73586.3333333333	49141.8333333333	90	98.1666666667	162	197	11003.3333333333	5464.8333333333
1397.6666666667	1485.6666666667	1102.6666666667	1252.8333333333	115930.833333333	64932.8333333333	102	104.6666666667	65	185	22606	2976


==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-ddk-10k-lm.txt <==
11.1666666667	11.5	28.5	32.3333333333	170.5	184.1666666667	0.1666666667	0.5	2	3.3333333333	42	24.1666666667
46.6666666667	45	52.6666666667	84.8333333333	1722.5	1622	0.6666666667	3	6	15.8333333333	502	267
129.1666666667	122.6666666667	106.8333333333	150.5	5637.1666666667	2250	18	10.6666666667	8	20	896.1666666667	222
227.25	244.5	218.5	273.6666666667	12019.3333333333	2180.8333333333	218	33.5	48	34.6666666667	1778	1101
373	363.8333333333	346.1666666667	356.1666666667	16262.1666666667	2637.3333333333	376	42.8333333333	42.1666666667	38	2442.1666666667	1251



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-ddk-50k-chem2.txt <==
181.1666666667	170.3333333333	722.3333333333	878	10372.8333333333	11181.5	41	43	213	133	729.8333333333	1705
266.6666666667	261	715	963.1666666667	62275.5	62302	69	24	110	107.1666666667	5352	9453
1089.5	484.6666666667	1023.1666666667	1374.3333333333	165920	163975.166666667	119	81.6666666667	248	73	165920	20203
2251.6666666667	2030.8333333333	1198.1666666667	1644	-	-	206	204	167.1666666667	447	-	-
2891	2674.3333333333	1514	2174.6666666667	-	-	602	233	146	290	-	-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-ddk-50k-lm.txt <==
11.1666666667	11.5	28.5	32.3333333333	170.5	184.1666666667	0.1666666667	0.5	2	3.3333333333	42	24.1666666667
46.6666666667	45	52.6666666667	84.8333333333	1722.5	1622	0.6666666667	3	6	15.8333333333	502	267
129.1666666667	122.6666666667	106.8333333333	150.5	5637.1666666667	2250	18	10.6666666667	8	20	896.1666666667	222
227.25	244.5	218.5	273.6666666667	12019.3333333333	2180.8333333333	218	33.5	48	34.6666666667	1778	1101
373	363.8333333333	346.1666666667	356.1666666667	16262.1666666667	2637.3333333333	376	42.8333333333	42.1666666667	38	2442.1666666667	1251



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-fs-10k-chem2.txt <==
166	168	310	337	2621	2986
194	194	314	361	6024	6702
472	386	348	402	10355	10237
520	456	299	432	13880	13677
690	519	388	362	15691	15525
631	584	331	379	21400	20782
682	645	431	497	24388	22093
885	702	457	519	25578	25571
777	782	382	527	26610	28900



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-fs-10k-lm.txt <==
17	13	30	46	417	445
43	29	44	58	849	932
54	40	58	65	1301	1406
54	49	48	70	1386	1859
74	57	49	95	1727	1912
86	65	53	77	2542	2277
80	72	56	81	2429	2651
91	86	73	108	2807	3198
110	93	64	90	3881	3707



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-fs-50k-chem2.txt <==
209	184	594	691	14547	14806
194	208	714	1006	29214	28654
1224	273	1045	1351	49224	51592
1896	1569	1360	2111	68314	67690
1627	1729	1188	2150	81274	75887
2201	1820	1286	2136	93152	94180
2034	1977	1235	2079	121731	124142
1958	2050	1183	1468	134881	139056
2594	2131	1152	1448	155877	158509



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-fs-50k-lm.txt <==
14	14	71	100	1827	1866
96	22	333	548	4269	3689
113	71	256	417	5224	6644
169	104	254	615	7577	8895
192	124	289	456	10663	8984
205	140	319	642	10460	13338
181	152	222	636	12210	15756
194	167	214	482	14188	17869
254	178	247	667	17242	16305



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-nspdk-10k-chem2.txt <==
213	193.3333333333	298.1666666667	298.3333333333	2213.1666666667	1902.3333333333	45	38.3333333333	25	19	1751.1666666667	1420.3333333333
503	471.6666666667	302.1666666667	369.8333333333	6006.1666666667	4933.5	315	251.6666666667	52.1666666667	81.8333333333	3954.1666666667	3082.5
1360.8333333333	1357.5	856	950.1666666667	66602.6666666667	57672.1666666667	260.8333333333	311.5	115	149.1666666667	5967	2480.1666666667
2658.5	2810.6666666667	1864.6666666667	2043.1666666667	162399	135571.5	396.5	547.6666666667	141.6666666667	263	162399	40367
4395.5	4909.3333333333	3841.3333333333	3749.3333333333	-	-	690.5	1120.3333333333	385	658	-	-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-nspdk-10k-lm.txt <==
35.1666666667	28.3333333333	33.1666666667	67.8333333333	230.5	164.6666666667	25.1666666667	18.3333333333	3	25.8333333333	181.5	118.6666666667
65.1666666667	52.3333333333	39.8333333333	100.3333333333	655	444.5	33.1666666667	27.3333333333	23	25.3333333333	401	197.5
194	205.5	165.3333333333	240.3333333333	9585.3333333333	3933	31	21.5	24	20.3333333333	1456	2210
515.8333333333	524.8333333333	497.1666666667	539.6	28862.5	8724	104.8333333333	118.8333333333	73	541	3879	8625
1030.1666666667	982	966	962.1666666667	54697.8333333333	13937	144	165	209	126.1666666667	4513	13488



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-nspdk-50k-chem2.txt <==
210.6666666667	213.1666666667	507.8333333333	705.6666666667	10639.1666666667	11681.5	45.6666666667	52.1666666667	139	360	8301.1666666667	8917.5
1274.1666666667	586	681.3333333333	1180.8333333333	30468.8333333333	26054.5	1081.1666666667	399	95.3333333333	152.8333333333	23205.8333333333	15344.5
2807.3333333333	2495.1666666667	1344	1977.5	-	-	534.3333333333	1832.1666666667	455	656	-	-
4357.3333333333	4452.3333333333	2402.5	2931.8333333333	-	-	596.3333333333	793.3333333333	1048	248	-	-
7079.3333333333	6220	4177.6666666667	4754	-	-	2053.3333333333	996	1032	1576	-	-



==> Graphics-new/grafici-stream-gio/grafici-stream-source-data/tempi-nspdk-50k-lm.txt <==
36	20.8333333333	126.8333333333	457.5	1285.6666666667	760	27	10.8333333333	38.8333333333	358.5	1090.6666666667	568
162.6666666667	117	177.3333333333	726.6666666667	3471.1666666667	2526.6666666667	84.6666666667	99	195	118.6666666667	2429.1666666667	1009.6666666667
312	316.6666666667	310.5	883.5	45702.8333333333	29104	96	142.6666666667	282	333.5	9396.8333333333	7746
689.5	571.8333333333	649.6666666667	1287.1666666667	130972	65037.6666666667	63.5	98.8333333333	263	452.1666666667	26300	30577
1228.5	1173.6666666667	1021.8333333333	1826.3333333333	-	100505.333333333	102	115	156	186.3333333333	-	65143



==> Graphics-new/grafici-stream-gio/tempi-ddk-10k-chem2.txt <==
173.6666666667	174.8333333333	312	303	2175.6666666667	2252.6666666667	35	5	8	39	345	210.6666666667
260	246.1666666667	351.1666666667	367.8333333333	11717	11458.5	27	11.1666666667	57.1666666667	98	3015	1345.5
718.6666666667	604.5	514.8333333333	546.6666666667	33427.1666666667	29273.3333333333	135	100.5	47.8333333333	69.6666666667	2041	2160.3333333333
1083	949.1666666667	811.5	782.1666666667	73586.3333333333	49141.8333333333	90	98.1666666667	162	197	11003.3333333333	5464.8333333333
1397.6666666667	1485.6666666667	1102.6666666667	1252.8333333333	115930.833333333	64932.8333333333	102	104.6666666667	65	185	22606	2976


==> Graphics-new/grafici-stream-gio/tempi-ddk-10k-lm.txt <==
11.1666666667	11.5	28.5	32.3333333333	170.5	184.1666666667	0.1666666667	0.5	2	3.3333333333	42	24.1666666667
46.6666666667	45	52.6666666667	84.8333333333	1722.5	1622	0.6666666667	3	6	15.8333333333	502	267
129.1666666667	122.6666666667	106.8333333333	150.5	5637.1666666667	2250	18	10.6666666667	8	20	896.1666666667	222
227.25	244.5	218.5	273.6666666667	12019.3333333333	2180.8333333333	218	33.5	48	34.6666666667	1778	1101
373	363.8333333333	346.1666666667	356.1666666667	16262.1666666667	2637.3333333333	376	42.8333333333	42.1666666667	38	2442.1666666667	1251



==> Graphics-new/grafici-stream-gio/tempi-ddk-50k-chem2.txt <==
181.1666666667	170.3333333333	722.3333333333	878	10372.8333333333	11181.5	41	43	213	133	729.8333333333	1705
266.6666666667	261	715	963.1666666667	62275.5	62302	69	24	110	107.1666666667	5352	9453
1089.5	484.6666666667	1023.1666666667	1374.3333333333	165920	163975.166666667	119	81.6666666667	248	73	165920	20203
2251.6666666667	2030.8333333333	1198.1666666667	1644	-	-	206	204	167.1666666667	447	-	-
2891	2674.3333333333	1514	2174.6666666667	-	-	602	233	146	290	-	-



==> Graphics-new/grafici-stream-gio/tempi-ddk-50k-lm.txt <==
11.1666666667	11.5	28.5	32.3333333333	170.5	184.1666666667	0.1666666667	0.5	2	3.3333333333	42	24.1666666667
46.6666666667	45	52.6666666667	84.8333333333	1722.5	1622	0.6666666667	3	6	15.8333333333	502	267
129.1666666667	122.6666666667	106.8333333333	150.5	5637.1666666667	2250	18	10.6666666667	8	20	896.1666666667	222
227.25	244.5	218.5	273.6666666667	12019.3333333333	2180.8333333333	218	33.5	48	34.6666666667	1778	1101
373	363.8333333333	346.1666666667	356.1666666667	16262.1666666667	2637.3333333333	376	42.8333333333	42.1666666667	38	2442.1666666667	1251



==> Graphics-new/grafici-stream-gio/tempi-fs-10k-chem2.txt <==
166	168	310	337	2621	2986
194	194	314	361	6024	6702
472	386	348	402	10355	10237
520	456	299	432	13880	13677
690	519	388	362	15691	15525
631	584	331	379	21400	20782
682	645	431	497	24388	22093
885	702	457	519	25578	25571
777	782	382	527	26610	28900



==> Graphics-new/grafici-stream-gio/tempi-fs-10k-lm.txt <==
17	13	30	46	417	445
43	29	44	58	849	932
54	40	58	65	1301	1406
54	49	48	70	1386	1859
74	57	49	95	1727	1912
86	65	53	77	2542	2277
80	72	56	81	2429	2651
91	86	73	108	2807	3198
110	93	64	90	3881	3707



==> Graphics-new/grafici-stream-gio/tempi-fs-50k-chem2.txt <==
209	184	594	691	14547	14806
194	208	714	1006	29214	28654
1224	273	1045	1351	49224	51592
1896	1569	1360	2111	68314	67690
1627	1729	1188	2150	81274	75887
2201	1820	1286	2136	93152	94180
2034	1977	1235	2079	121731	124142
1958	2050	1183	1468	134881	139056
2594	2131	1152	1448	155877	158509



==> Graphics-new/grafici-stream-gio/tempi-fs-50k-lm.txt <==
14	14	71	100	1827	1866
96	22	333	548	4269	3689
113	71	256	417	5224	6644
169	104	254	615	7577	8895
192	124	289	456	10663	8984
205	140	319	642	10460	13338
181	152	222	636	12210	15756
194	167	214	482	14188	17869
254	178	247	667	17242	16305



==> Graphics-new/grafici-stream-gio/tempi-nspdk-10k-chem2.txt <==
213	193.3333333333	298.1666666667	298.3333333333	2213.1666666667	1902.3333333333	45	38.3333333333	25	19	1751.1666666667	1420.3333333333
503	471.6666666667	302.1666666667	369.8333333333	6006.1666666667	4933.5	315	251.6666666667	52.1666666667	81.8333333333	3954.1666666667	3082.5
1360.8333333333	1357.5	856	950.1666666667	66602.6666666667	57672.1666666667	260.8333333333	311.5	115	149.1666666667	5967	2480.1666666667
2658.5	2810.6666666667	1864.6666666667	2043.1666666667	162399	135571.5	396.5	547.6666666667	141.6666666667	263	162399	40367
4395.5	4909.3333333333	3841.3333333333	3749.3333333333	-	-	690.5	1120.3333333333	385	658	-	-



==> Graphics-new/grafici-stream-gio/tempi-nspdk-10k-lm.txt <==
35.1666666667	28.3333333333	33.1666666667	67.8333333333	230.5	164.6666666667	25.1666666667	18.3333333333	3	25.8333333333	181.5	118.6666666667
65.1666666667	52.3333333333	39.8333333333	100.3333333333	655	444.5	33.1666666667	27.3333333333	23	25.3333333333	401	197.5
194	205.5	165.3333333333	240.3333333333	9585.3333333333	3933	31	21.5	24	20.3333333333	1456	2210
515.8333333333	524.8333333333	497.1666666667	539.6	28862.5	8724	104.8333333333	118.8333333333	73	541	3879	8625
1030.1666666667	982	966	962.1666666667	54697.8333333333	13937	144	165	209	126.1666666667	4513	13488



==> Graphics-new/grafici-stream-gio/tempi-nspdk-50k-chem2.txt <==
210.6666666667	213.1666666667	507.8333333333	705.6666666667	10639.1666666667	11681.5	45.6666666667	52.1666666667	139	360	8301.1666666667	8917.5
1274.1666666667	586	681.3333333333	1180.8333333333	30468.8333333333	26054.5	1081.1666666667	399	95.3333333333	152.8333333333	23205.8333333333	15344.5
2807.3333333333	2495.1666666667	1344	1977.5	-	-	534.3333333333	1832.1666666667	455	656	-	-
4357.3333333333	4452.3333333333	2402.5	2931.8333333333	-	-	596.3333333333	793.3333333333	1048	248	-	-
7079.3333333333	6220	4177.6666666667	4754	-	-	2053.3333333333	996	1032	1576	-	-



==> Graphics-new/grafici-stream-gio/tempi-nspdk-50k-lm.txt <==
36	20.8333333333	126.8333333333	457.5	1285.6666666667	760	27	10.8333333333	38.8333333333	358.5	1090.6666666667	568
162.6666666667	117	177.3333333333	726.6666666667	3471.1666666667	2526.6666666667	84.6666666667	99	195	118.6666666667	2429.1666666667	1009.6666666667
312	316.6666666667	310.5	883.5	45702.8333333333	29104	96	142.6666666667	282	333.5	9396.8333333333	7746
689.5	571.8333333333	649.6666666667	1287.1666666667	130972	65037.6666666667	63.5	98.8333333333	263	452.1666666667	26300	30577
1228.5	1173.6666666667	1021.8333333333	1826.3333333333	-	100505.333333333	102	115	156	186.3333333333	-	65143



==> Graphics-new/times-leuk-10k-new.txt <==
1	FSK	166	782	310	527	2621	28900
2	DDK	170	1590	264	1297	2394	72331	
3	NSPDK	155	5912	250	4224	462	146162
4	FSK	184	2594	594	2079	14547	158509	
5	DDK	203	3095	806	2290	9643	168868	
6	NSPDK	161	7994	586	4914	2338	47430


==> Graphics-new/times-leuk-10k.txt <==
FSK 	LEUK	Primal	 166	782
FSK 	LEUK 	Mixed 	 310 	527
FSK 	LEUK 	Dual 	 2621	28900
DDK 	LEUK 	Primal	 170	1590
DDK 	LEUK 	Mixed 	 264	1297
DDK	LEUK 	Dual  	 2394	72331
NSPDK 	LEUK 	Primal	 155	5680
NSPDK 	LEUK 	Mixed 	 250	4159
NSPDK 	LEUK 	Dual  	 462	148563


==> Graphics-new_3d/3D-LEUK-DDK-b10k.txt <==
0	0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
1	0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
2	0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
3	0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
4	0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
0	1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
1	1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
2	1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
3	1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
4	1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
0	1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
1	1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
2	1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
3	1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
4	1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
0	1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
1	1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
2	1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
3	1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
4	1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
0	1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
1	1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
2	1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
3	1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
4	1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
0	1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
1	1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
2	1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
3	1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
4	1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new_3d/3D-LEUK-NSPDK-b10k.txt <==
0	0	0.530597	0.530597	0.513708	0.518147	0.505896	0.515519
1	0	0.579906	0.579906	0.513557	0.524153	0.51096		0.521612
2	0	0.604218	0.630162	0.511149	0.518822	0.512168	0.52484
3	0	0.611091	0.63652		0.506003	0.518262	-		0.521485
4	0	0.612809	0.640225	0.504461	0.508931	-		-
0	1	0.539516	0.539516	0.512799	0.51573		0.511016	0.51366
1	1	0.595913	0.613764	0.511568	0.521364	0.515919	0.518956
2	1	0.617171	0.635662	0.507957	0.509427	0.515765	0.523669
3	1	0.618237	0.641293	0.503502	0.509728	-		0.527274
4	1	0.618724	0.645377	0.503044	0.517275	-		-
0	2	0.550265	0.550265	0.516674	0.519737	0.515524	0.516753
1	2	0.607989	0.624862	0.50844		0.515612	0.515653	0.517985
2	2	0.61994		0.63592		0.505848	0.517835	0.517646	0.525781
3	2	0.622429	0.641925	0.501352	0.506176	-		0.529761
4	2	0.620614	0.644942	0.500075	0.515261	-		-
0	3	0.561791	0.561791	0.520401	0.519649	0.517772	0.52107
1	3	0.616662	0.635382	0.508153	0.50877		0.521694	0.522339
2	3	0.622453	0.644775	0.503853	0.51843		0.521757	0.538561
3	3	0.624705	0.648139	0.500782	0.515141	-		0.53596
4	3	0.620498	0.65168		0.498306	0.518381	-		-
0	4	0.566631	0.566631	0.521047	0.510704	0.5205		0.515509
1	4	0.621329	0.642716	0.50715		0.507496	0.522354	0.532212
2	4	0.628235	0.649246	0.501356	0.515702	0.523306	0.524478
3	4	0.626792	0.655177	0.49779		0.507872	-		0.53841
4	4	0.624091	0.659233	0.498895	0.513884	-		-
0	5	0.568786	0.568786	0.523245	0.508419	0.522079	0.521026
1	5	0.62834		0.6444		0.506342	0.514057	0.522431	0.524195
2	5	0.632207	0.651243	0.503647	0.515662	0.525173	0.532187
3	5	0.630115	0.656539	0.49885		0.517157	-		0.529443
4	5	0.629115	0.658348	0.496549	0.507497	-		-
0	6	0.57461		0.57461		0.52541		0.51363		0.523208	0.516473
1	6	0.633302	0.64576		0.507684	0.507175	0.528157	0.526846
2	6	0.634182	0.65518		0.502187	0.513369	0.529606	0.531929
3	6	0.637297	0.659961	0.499794	0.510606	-		0.526715
4	6	0.632913	0.663301	0.494908	0.51314		-		-



==> Graphics-new_3d/3D-LEUK-NSPDK-b50k.txt <==
0	0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517382
1	0	0.579906	0.579906	0.533422	0.530722	0.525512	0.533575
2	0	0.621935	0.637623	0.528344	0.53154	-	-		-
3	0	0.628402	0.661077	0.522695	0.530281	-		-
4	0	0.632624	0.675861	0.520723	0.527334	-		-
0	1	0.539516	0.539516	0.520235	0.521625	0.515488	0.519853
1	1	0.613886	0.613886	0.526633	0.520914	0.532953	0.535479
2	1	0.632225	0.655757	0.519952	0.523747	-		-
3	1	0.638278	0.673782	0.519497	0.518177	-		-
4	1	0.642239	0.686233	0.514034	0.516805	-		-
0	2	0.550265	0.550265	0.528118	0.529996	0.522115	0.530473
1	2	0.616477	0.628082	0.523192	0.531122	0.532454	0.540116
2	2	0.633941	0.662041	0.517447	0.519341	-		-
3	2	0.639233	0.677201	0.512659	0.514306	-		-
4	2	0.640334	0.687521	0.509936	0.520006	-		-
0	3	0.561791	0.561791	0.530352	0.531556	0.528592	0.530918
1	3	0.627335	0.641876	0.52444		0.528824	0.537443	0.543499
2	3	0.636473	0.670979	0.516124	0.525797	-		-
3	3	0.63718		0.685971	0.513618	0.518377	-		-
4	3	0.641279	0.6939		0.51028		0.529908	-		-
0	4	0.566631	0.566631	0.532341	0.527448	0.532172	0.527872
1	4	0.631572	0.653162	0.5218		0.531117	0.541348	0.543631
2	4	0.641385	0.678285	0.516656	0.528567	-		-
3	4	0.644951	0.691593	0.511957	0.529769	-		-
4	4	0.641713	0.699872	0.510843	0.526634	-		-
0	5	0.568786	0.568786	0.534436	0.518249	0.533891	0.52832
1	5	0.634899	0.657187	0.525408	0.527155	0.545955	0.540843
2	5	0.648228	0.681823	0.516304	0.527917	-		-
3	5	0.648487	0.693972	0.511707	0.535076	-		-
4	5	0.645841	0.701981	0.508259	0.519635	-		-
0	6	0.57461		0.57461		0.537418	0.521881	0.53519		0.528698
1	6	0.639459	0.660248	0.526028	0.521336	0.5485		0.544573
2	6	0.649873	0.685539	0.515782	0.535128	-		-
3	6	0.651108	0.697064	0.512066	0.534954	-		-
4	6	0.652035	0.704942	0.510016	0.517177	-		-



==> Graphics-new_3d/3D-LMdata-DDK-b10k.txt <==
0	0.8	0.787993	0.787993	0.829066	0.834153	0.78841		0.841243	11	11
1	0.8	0.85329		0.849475	0.833919	0.791479	0.821836	0.799594	46	42
2	0.8	0.839429	0.844653	0.806228	0.805276	0.820133	0.805684	132	112
3	0.8	0.834857	0.844264	0.789056	0.78967		0.819742	0.797906	218	211
4	0.8	0.836222	0.843804	0.772639	0.786105	0.819517	0.79652		376	321
0	1	0.798341	0.798341	0.83157		0.833668	0.798821	0.841682	11	11
1	1	0.853921	0.850406	0.834919	0.789686	0.819154	0.780989	46	43
2	1	0.837556	0.844861	0.805923	0.770472	0.818814	0.805416	114	110
3	1	0.836885	0.84426		0.781323	0.778566	0.822229	0.80069		218	211
4	1	0.832315	0.843463	0.770512	0.787122	0.823084	0.801372	370	340
0	1.2	0.8077		0.8077		0.835117	0.837247	0.801256	0.840168	11	13
1	1.2	0.852309	0.851034	0.834824	0.761423	0.819953	0.769943	46	50
2	1.2	0.825587	0.807613	0.766017	0.741108	0.792154	0.785246	115	133
3	1.2	0.765488	0.687786	0.689461	0.69853		0.7337		0.706943	229	277
4	1.2	-		0.677466	0.663801	0.677784	0.718525	0.685532	-	410
0	1.4	0.812677	0.812677	0.837159	0.835975	0.806283	0.840449	11	12
1	1.4	0.852778	0.847974	0.835466	0.761257	0.819708	0.797735	47	44
2	1.4	0.78363		0.689858	0.695192	0.701992	0.732593	0.711131	121	125
3	1.4	0.726322	0.63863		0.643586	0.669882	0.696126	0.671617	244	249
4	1.4	-		0.63192		0.631355	0.653369	0.683697	0.656814	-	414
0	1.6	0.84752		0.816064	0.840077	0.837139	0.810307	0.843122	12	11
1	1.6	0.748407	0.839659	0.83125		0.753279	0.813085	0.792261	47	46
2	1.6	0.669247	0.639263	0.670138	0.677977	0.698378	0.685537	145	128
3	1.6	0.820325	0.615854	0.629939	0.653923	0.676919	0.651033	-	240
4	1.6	-		0.613073	0.622319	0.645251	0.671059	0.643745	-	351
0	1.8	0.719337	0.820325	0.839875	0.837162	0.813134	0.84593		11	11
1	1.8	0.630916	0.821214	0.817107	0.743848	0.793904	0.774127	48	45
2	1.8	0.616026	0.616026	0.654761	0.677877	0.683169	0.67364		148	128
3	1.8	-		0.600952	0.618376	0.641745	0.664735	0.6359		279	-
4	1.8	-		0.601135	0.619035	0.63611		0.669496	0.632829	-	347



==> Graphics-new_3d/3D-LMdata-DDK-b50k.txt <==
0	0.8	0.787993	0.787993	0.801516	0.792602	0.821595	0.820251
1	0.8	0.851308	0.849341	0.84669		0.828884	0.849891	0.828535
2	0.8	0.852424	0.844691	0.839724	0.820431	0.840322	0.828368
3	0.8	0.850701	0.84382		0.830153	0.821245	0.838053	0.827789
4	0.8	0.849478	0.843607	0.828492	0.825396	0.839077	0.827994
0	1	0.798341	0.798341	0.806732	0.800018	0.827678	0.821893
1	1	0.853051	0.850406	0.846653	0.82499		0.848149	0.828135
2	1	0.8527		0.845253	0.836392	0.822286	0.842161	0.830155
3	1	0.847613	0.843992	0.828785	0.817057	0.839946	0.829668
4	1	0.847614	0.843821	0.830633	0.823563	0.835742	0.829332
0	1.2	0.8077		0.8077		0.814626	0.811323	0.829126	0.831584
1	1.2	0.853286	0.849803	0.847104	0.827423	0.848864	0.823405
2	1.2	0.825539	0.801495	0.816223	0.805004	0.819061	0.804589
3	1.2	0.697987	0.672409	0.73778		0.689399	0.730449	0.683772
4	1.2	-		0.663364	0.722414	0.678338	0.718855	0.675312
0	1.4	0.812677	0.812677	0.817095	0.813956	0.834202	0.827197
1	1.4	0.849771	0.84626		0.846242	0.829219	0.847366	0.829158
2	1.4	0.724526	0.679267	0.752171	0.695467	0.749829	0.690329
3	1.4	0.658142	0.624738	0.701438	0.643538	0.691446	0.638687
4	1.4	-		0.626842	0.687103	0.6391		0.687965	0.636376
0	1.6	0.816064	0.816064	0.821452	0.815237	0.834049	0.827364
1	1.6	0.8461		0.836462	0.843448	0.823704	0.843878	0.827244
2	1.6	0.679039	0.625985	0.724538	0.649216	0.721211	0.641339
3	1.6	-		0.60422		0.685094	0.621967	0.674452	0.618119
4	1.6	-		0.610038	0.679213	0.619965	0.675122	0.619233
0	1.8	0.820325	0.820325	0.826666	0.818352	0.838531	0.827181
1	1.8	0.830805	0.819079	0.835123	0.813861	0.83329		0.814105
2	1.8	0.65919		0.603351	0.703014	0.627959	0.697826	0.618982
3	1.8	-		0.589013	0.673824	0.607955	0.664059	0.599995
4	1.8	-		0.599869	0.677139	0.610524	0.669567	0.607864



==> Graphics-new_3d/3D-LMdata-NSPDK-b10k.txt <==
0	0	0.787226	0.787226	0.822802	0.821058	0.774251	0.829114
1	0	0.819576	0.792517	0.812124	0.822684	0.775603	0.823311
2	0	0.820918	0.794918	0.788277	0.827362	0.770699	0.825137
3	0	0.824884	0.800921	0.766683	0.815552	0.76927		0.815271
4	0	0.824885	0.802038	0.746254	0.797641	0.765728	0.798118
0	1	0.835456	0.812673	0.830615	0.784238	0.810586	0.776731
1	1	0.83739		0.811819	0.790417	0.782514	0.807925	0.766309
2	1	0.831484	0.81048		0.74303		0.727966	0.80347		0.70424
3	1	0.827211	0.806561	0.709663	0.689002	0.795106	0.710081
4	1	0.825074	0.80464		0.671947	0.629691	0.786437	0.692212
0	2	0.834373	0.807863	0.814758	0.792013	0.814865	0.788576
1	2	0.82856		0.803734	0.744582	0.755898	0.815859	0.732351
2	2	0.825043	0.796712	0.688196	0.715338	0.807914	0.707612
3	2	0.814397	0.79715		0.644036	0.643		0.79696		0.696799
4	2	0.811942	0.791238	0.616529	0.603061	0.788273	0.658573
0	3	0.833767	0.805347	0.803491	0.778657	0.818765	0.789665
1	3	0.825316	0.800948	0.720866	0.753408	0.815596	0.72218
2	3	0.816532	0.795536	0.65983		0.711866	0.806819	0.701614
3	3	0.813037	0.792301	0.61605		-		0.797533	0.679155
4	3	0.805924	0.787527	0.588345	0.784428	0.788334	0.646568
0	4	0.832222	0.804778	0.79323		0.743079	0.817921	0.787159
1	4	0.824827	0.799581	0.705448	0.703465	0.81565		0.722284
2	4	0.816945	0.793438	0.644311	0.63652		0.805483	0.687713
3	4	0.814346	0.79192		0.605112	0.594075	0.796658	0.671734
4	4	0.80371		0.784233	0.574056	0.789201	0.788047	0.641935
0	5	0.831709	0.803078	0.796252	0.742933	0.816516	0.783434
1	5	0.823937	0.798568	0.701315	0.703316	0.816017	0.723302
2	5	0.818735	0.793318	0.639963	0.636435	0.805325	0.693812
3	5	0.814339	0.789904	0.597526	0.59179		0.795877	0.668611
4	5	0.80646		0.782305	0.566895	0.792375	0.786111	0.640289
0	6	0.830979	0.803706	0.794061	0.747433	0.816506	0.787627
1	6	0.824665	0.799342	0.698846	0.703142	0.815694	0.723583
2	6	0.82043		0.793168	0.636631	0.635844	0.803022	0.686855
3	6	0.814144	0.790363	0.59401		0.590884	0.794742	0.670269
4	6	0.802733	0.781542	0.564397	0.564397	0.785498	0.640349



==> Graphics-new_3d/3D-LMdata-NSPDK-b15k.txt <==
0	0	0.787226	0.787226	0.824097	0.808849	0.801682	0.828706
1	0	0.820496	0.791355	0.825126	0.814988	0.803314	0.827829
2	0	0.821292	0.795092	0.805322	0.819246	0.796256	0.810497
3	0	0.828343	0.799221	0.792058	0.821426	0.79662		0.802932
4	0	0.829205	0.799101	0.776319	0.808993	0.795666	0.796663
0	1	0.829238	0.812673	0.844753	0.777994	0.825374	0.776252
1	1	0.838441	0.811223	0.811733	0.773049	0.826909	0.746207
2	1	0.834092	0.80711		0.780303	0.719863	0.825362	0.747893
3	1	0.829705	0.80347		0.746869	0.675412	0.820549	0.741664
4	1	0.82621		0.800574	0.714125	0.626423	0.81422		0.724136
0	2	0.836389	0.807552	0.831932	0.779983	0.830464	0.764146
1	2	0.833302	0.803376	0.784471	0.747159	0.829512	0.732717
2	2	0.829209	0.797276	0.732575	0.689776	0.825145	0.730523
3	2	0.819565	0.795765	0.687895	0.653519	0.81782		0.712296
4	2	0.814488	0.78949		0.651059	0.603854	0.811628	0.698669
0	3	0.833921	0.804718	0.822065	0.776071	0.833973	0.76801
1	3	0.828054	0.800691	0.756788	0.739764	0.83112		0.725719
2	3	0.825137	0.795575	0.702523	0.683811	0.824288	0.72216
3	3	0.819344	0.792044	0.654587	0.635148	0.818909	0.706786
4	3	0.807668	0.78522		0.624447	0.599668	0.809717	0.686414
0	4	0.833735	0.803644	0.81853		0.776462	0.836018	0.769425
1	4	0.827815	0.79927		0.744409	0.742824	0.831817	0.717215
2	4	0.826306	0.796092	0.683418	0.675058	0.823351	0.72422
3	4	0.814931	0.790229	0.64261		0.645536	0.817249	0.703773
4	4	0.810904	0.782469	0.611332	0.598649	0.811338	0.677526
0	5	0.834412	0.803278	0.819556	0.775927	0.834778	0.772225
1	5	0.82745		0.798658	0.742009	0.748532	0.829524	0.722509
2	5	0.824473	0.796061	0.677707	0.678721	0.824516	0.721429
3	5	0.815528	0.790892	0.63551		0.629629	0.81789		0.698191
4	5	0.809478	0.782282	0.605022	0.59641		0.81076		0.675341
0	6	0.835056	0.803121	0.819419	0.776186	0.833927	0.766733
1	6	0.824443	0.798557	0.738801	0.749682	0.831004	0.723811
2	6	0.823106	0.79577		0.677208	0.675072	0.825971	0.721272
3	6	0.814136	0.790256	0.633021	0.629648	0.816742	0.698767
4	6	0.808936	0.782002	0.601473	0.595822	0.810476	0.675411



==> Graphics-new_3d/3D-LMdata-NSPDK-b50k.txt <==
h	d	BPA fscore	BPAw	MIxedold	MIxedtao	Dualold	dualTao
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942



==> Graphics-new_3d/LEUK-DDK-b10k.txt <==
h0l0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
h1l0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
h2l0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
h3l0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
h4l0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
h0l1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
h1l1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
h2l1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
h3l1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
h4l1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
H0l1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
h1l1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
h2l1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
h3l1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
h4l1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
H0l1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
h1l1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
h2l1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
h3l1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
h4l1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
H0l1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
h1l1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
h2l1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
h3l1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
h4l1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
H0l1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
h1l1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
h2l1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
h3l1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
h4l1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796



==> Graphics-new_3d/LEUK-FSK-b10k.txt <==
0	0.530597	0.530597	0.513708	0.517624	0.505896	0.515488
1	0.579924	0.579924	0.513755	0.519644	0.512425	0.524572
2	0.606395	0.628494	0.510008	0.516015	0.511288	0.521239
3	0.612661	0.635275	0.505548	0.515717	0.513089	0.525581
4	0.612679	0.640217	0.50447		0.514191	0.512062	0.521261
5	0.612077	0.642905	0.504231	0.510872	0.51164		0.523629
6	0.605307	0.644293	0.503072	0.512376	0.514324	0.523063
7	0.608555	0.646004	0.501506	0.508789	0.513026	0.524971
8	0.608777	0.646814	0.500508	0.511565	0.512676	0.520563



==> Graphics-new_3d/LEUK-FSK-b50k.txt <==
0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517376
1	0.579924	0.579924	0.530839	0.531803	0.526535	0.533331
2	0.619929	0.634179	0.527229	0.530785	0.530085	0.534921
3	0.629475	0.659856	0.522949	0.527107	0.535018	0.539005
4	0.634287	0.674686	0.519434	0.523049	0.535022	0.543701
5	0.634035	0.683752	0.51888		0.519084	0.53571		0.548715
6	0.634881	0.690114	0.512688	0.522556	0.535027	0.544467
7	0.635616	0.695312	0.513206	0.523638	0.536149	0.547059
8	0.630268	0.698023	0.511354	0.527518	0.537693	0.547038



==> Graphics-new_3d/LMdata-FSK-b10k.txt <==
0	0.798341	0.798341	0.83157		0.831937	0.798821	0.841163
1	0.825702	0.803037	0.823067	0.847437	0.801316	0.849529
2	0.828622	0.808374	0.809839	0.849493	0.798584	0.850881
3	0.832325	0.813567	0.794247	0.842393	0.803079	0.846757
4	0.836802	0.815748	0.78368		0.83949		0.802225	0.838496
5	0.838059	0.818292	0.772048	0.827769	0.804319	0.826935
6	0.837753	0.819176	0.760614	0.822772	0.804596	0.814877
7	0.83943		0.821065	0.751244	0.815169	0.805808	0.808359
8	0.837028	0.821656	0.742694	0.801614	0.806079	0.792984



==> Graphics-new_3d/LMdata-FSK-b50k.txt <==
0	0.798341	0.798341	0.806732	0.7984		0.827678	0.82197
1	0.829163	0.800651	0.83122		0.81781		0.83764		0.823764
2	0.837018	0.801875	0.842526	0.825001	0.842152	0.822585
3	0.839097	0.801755	0.848816	0.827168	0.847776	0.811872
4	0.842277	0.802094	0.849638	0.826589	0.853537	0.808642
5	0.840324	0.800478	0.847203	0.816958	0.85405		0.800959
6	0.840105	0.798856	0.84453		0.808959	0.851238	0.79365
7	0.841571	0.798677	0.837897	0.800213	0.853918	0.771941
8	0.840424	0.797772	0.83466		0.791059	0.853981	0.778029



==> Graphics-new_3d/grafici-stream-gio/3D-LEUK-DDK-b10k.txt <==
0	0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
1	0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
2	0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
3	0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
4	0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
0	1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
1	1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
2	1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
3	1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
4	1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
0	1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
1	1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
2	1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
3	1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
4	1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
0	1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
1	1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
2	1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
3	1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
4	1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
0	1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
1	1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
2	1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
3	1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
4	1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
0	1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
1	1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
2	1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
3	1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
4	1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new_3d/grafici-stream-gio/3D-LEUK-NSPDK-b10k.txt <==
0	0	0.530597	0.530597	0.513708	0.518147	0.505896	0.515519
1	0	0.579906	0.579906	0.513557	0.524153	0.51096		0.521612
2	0	0.604218	0.630162	0.511149	0.518822	0.512168	0.52484
3	0	0.611091	0.63652		0.506003	0.518262	-		0.521485
4	0	0.612809	0.640225	0.504461	0.508931	-		-
0	1	0.539516	0.539516	0.512799	0.51573		0.511016	0.51366
1	1	0.595913	0.613764	0.511568	0.521364	0.515919	0.518956
2	1	0.617171	0.635662	0.507957	0.509427	0.515765	0.523669
3	1	0.618237	0.641293	0.503502	0.509728	-		0.527274
4	1	0.618724	0.645377	0.503044	0.517275	-		-
0	2	0.550265	0.550265	0.516674	0.519737	0.515524	0.516753
1	2	0.607989	0.624862	0.50844		0.515612	0.515653	0.517985
2	2	0.61994		0.63592		0.505848	0.517835	0.517646	0.525781
3	2	0.622429	0.641925	0.501352	0.506176	-		0.529761
4	2	0.620614	0.644942	0.500075	0.515261	-		-
0	3	0.561791	0.561791	0.520401	0.519649	0.517772	0.52107
1	3	0.616662	0.635382	0.508153	0.50877		0.521694	0.522339
2	3	0.622453	0.644775	0.503853	0.51843		0.521757	0.538561
3	3	0.624705	0.648139	0.500782	0.515141	-		0.53596
4	3	0.620498	0.65168		0.498306	0.518381	-		-
0	4	0.566631	0.566631	0.521047	0.510704	0.5205		0.515509
1	4	0.621329	0.642716	0.50715		0.507496	0.522354	0.532212
2	4	0.628235	0.649246	0.501356	0.515702	0.523306	0.524478
3	4	0.626792	0.655177	0.49779		0.507872	-		0.53841
4	4	0.624091	0.659233	0.498895	0.513884	-		-
0	5	0.568786	0.568786	0.523245	0.508419	0.522079	0.521026
1	5	0.62834		0.6444		0.506342	0.514057	0.522431	0.524195
2	5	0.632207	0.651243	0.503647	0.515662	0.525173	0.532187
3	5	0.630115	0.656539	0.49885		0.517157	-		0.529443
4	5	0.629115	0.658348	0.496549	0.507497	-		-
0	6	0.57461		0.57461		0.52541		0.51363		0.523208	0.516473
1	6	0.633302	0.64576		0.507684	0.507175	0.528157	0.526846
2	6	0.634182	0.65518		0.502187	0.513369	0.529606	0.531929
3	6	0.637297	0.659961	0.499794	0.510606	-		0.526715
4	6	0.632913	0.663301	0.494908	0.51314		-		-



==> Graphics-new_3d/grafici-stream-gio/3D-LEUK-NSPDK-b50k.txt <==
0	0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517382
1	0	0.579906	0.579906	0.533422	0.530722	0.525512	0.533575
2	0	0.621935	0.637623	0.528344	0.53154	-	-		-
3	0	0.628402	0.661077	0.522695	0.530281	-		-
4	0	0.632624	0.675861	0.520723	0.527334	-		-
0	1	0.539516	0.539516	0.520235	0.521625	0.515488	0.519853
1	1	0.613886	0.613886	0.526633	0.520914	0.532953	0.535479
2	1	0.632225	0.655757	0.519952	0.523747	-		-
3	1	0.638278	0.673782	0.519497	0.518177	-		-
4	1	0.642239	0.686233	0.514034	0.516805	-		-
0	2	0.550265	0.550265	0.528118	0.529996	0.522115	0.530473
1	2	0.616477	0.628082	0.523192	0.531122	0.532454	0.540116
2	2	0.633941	0.662041	0.517447	0.519341	-		-
3	2	0.639233	0.677201	0.512659	0.514306	-		-
4	2	0.640334	0.687521	0.509936	0.520006	-		-
0	3	0.561791	0.561791	0.530352	0.531556	0.528592	0.530918
1	3	0.627335	0.641876	0.52444		0.528824	0.537443	0.543499
2	3	0.636473	0.670979	0.516124	0.525797	-		-
3	3	0.63718		0.685971	0.513618	0.518377	-		-
4	3	0.641279	0.6939		0.51028		0.529908	-		-
0	4	0.566631	0.566631	0.532341	0.527448	0.532172	0.527872
1	4	0.631572	0.653162	0.5218		0.531117	0.541348	0.543631
2	4	0.641385	0.678285	0.516656	0.528567	-		-
3	4	0.644951	0.691593	0.511957	0.529769	-		-
4	4	0.641713	0.699872	0.510843	0.526634	-		-
0	5	0.568786	0.568786	0.534436	0.518249	0.533891	0.52832
1	5	0.634899	0.657187	0.525408	0.527155	0.545955	0.540843
2	5	0.648228	0.681823	0.516304	0.527917	-		-
3	5	0.648487	0.693972	0.511707	0.535076	-		-
4	5	0.645841	0.701981	0.508259	0.519635	-		-
0	6	0.57461		0.57461		0.537418	0.521881	0.53519		0.528698
1	6	0.639459	0.660248	0.526028	0.521336	0.5485		0.544573
2	6	0.649873	0.685539	0.515782	0.535128	-		-
3	6	0.651108	0.697064	0.512066	0.534954	-		-
4	6	0.652035	0.704942	0.510016	0.517177	-		-


==> Graphics-new_3d/grafici-stream-gio/3D-LMdata-DDK-b10k.txt <==
0	0.8	0.787993	0.787993	0.829066	0.834153	0.78841		0.841243	11	11
1	0.8	0.85329		0.849475	0.833919	0.791479	0.821836	0.799594	46	42
2	0.8	0.839429	0.844653	0.806228	0.805276	0.820133	0.805684	132	112
3	0.8	0.834857	0.844264	0.789056	0.78967		0.819742	0.797906	218	211
4	0.8	0.836222	0.843804	0.772639	0.786105	0.819517	0.79652		376	321
0	1	0.798341	0.798341	0.83157		0.833668	0.798821	0.841682	11	11
1	1	0.853921	0.850406	0.834919	0.789686	0.819154	0.780989	46	43
2	1	0.837556	0.844861	0.805923	0.770472	0.818814	0.805416	114	110
3	1	0.836885	0.84426		0.781323	0.778566	0.822229	0.80069		218	211
4	1	0.832315	0.843463	0.770512	0.787122	0.823084	0.801372	370	340
0	1.2	0.8077		0.8077		0.835117	0.837247	0.801256	0.840168	11	13
1	1.2	0.852309	0.851034	0.834824	0.761423	0.819953	0.769943	46	50
2	1.2	0.825587	0.807613	0.766017	0.741108	0.792154	0.785246	115	133
3	1.2	0.765488	0.687786	0.689461	0.69853		0.7337		0.706943	229	277
4	1.2	-		0.677466	0.663801	0.677784	0.718525	0.685532	-	410
0	1.4	0.812677	0.812677	0.837159	0.835975	0.806283	0.840449	11	12
1	1.4	0.852778	0.847974	0.835466	0.761257	0.819708	0.797735	47	44
2	1.4	0.78363		0.689858	0.695192	0.701992	0.732593	0.711131	121	125
3	1.4	0.726322	0.63863		0.643586	0.669882	0.696126	0.671617	244	249
4	1.4	-		0.63192		0.631355	0.653369	0.683697	0.656814	-	414
0	1.6	0.84752		0.816064	0.840077	0.837139	0.810307	0.843122	12	11
1	1.6	0.748407	0.839659	0.83125		0.753279	0.813085	0.792261	47	46
2	1.6	0.669247	0.639263	0.670138	0.677977	0.698378	0.685537	145	128
3	1.6	0.820325	0.615854	0.629939	0.653923	0.676919	0.651033	-	240
4	1.6	-		0.613073	0.622319	0.645251	0.671059	0.643745	-	351
0	1.8	0.719337	0.820325	0.839875	0.837162	0.813134	0.84593		11	11
1	1.8	0.630916	0.821214	0.817107	0.743848	0.793904	0.774127	48	45
2	1.8	0.616026	0.616026	0.654761	0.677877	0.683169	0.67364		148	128
3	1.8	-		0.600952	0.618376	0.641745	0.664735	0.6359		279	-
4	1.8	-		0.601135	0.619035	0.63611		0.669496	0.632829	-	347


==> Graphics-new_3d/grafici-stream-gio/3D-LMdata-DDK-b50k.txt <==
0	0.8	0.787993	0.787993	0.801516	0.792602	0.821595	0.820251
1	0.8	0.851308	0.849341	0.84669		0.828884	0.849891	0.828535
2	0.8	0.852424	0.844691	0.839724	0.820431	0.840322	0.828368
3	0.8	0.850701	0.84382		0.830153	0.821245	0.838053	0.827789
4	0.8	0.849478	0.843607	0.828492	0.825396	0.839077	0.827994
0	1	0.798341	0.798341	0.806732	0.800018	0.827678	0.821893
1	1	0.853051	0.850406	0.846653	0.82499		0.848149	0.828135
2	1	0.8527		0.845253	0.836392	0.822286	0.842161	0.830155
3	1	0.847613	0.843992	0.828785	0.817057	0.839946	0.829668
4	1	0.847614	0.843821	0.830633	0.823563	0.835742	0.829332
0	1.2	0.8077		0.8077		0.814626	0.811323	0.829126	0.831584
1	1.2	0.853286	0.849803	0.847104	0.827423	0.848864	0.823405
2	1.2	0.825539	0.801495	0.816223	0.805004	0.819061	0.804589
3	1.2	0.697987	0.672409	0.73778		0.689399	0.730449	0.683772
4	1.2	-		0.663364	0.722414	0.678338	0.718855	0.675312
0	1.4	0.812677	0.812677	0.817095	0.813956	0.834202	0.827197
1	1.4	0.849771	0.84626		0.846242	0.829219	0.847366	0.829158
2	1.4	0.724526	0.679267	0.752171	0.695467	0.749829	0.690329
3	1.4	0.658142	0.624738	0.701438	0.643538	0.691446	0.638687
4	1.4	-		0.626842	0.687103	0.6391		0.687965	0.636376
0	1.6	0.816064	0.816064	0.821452	0.815237	0.834049	0.827364
1	1.6	0.8461		0.836462	0.843448	0.823704	0.843878	0.827244
2	1.6	0.679039	0.625985	0.724538	0.649216	0.721211	0.641339
3	1.6	-		0.60422		0.685094	0.621967	0.674452	0.618119
4	1.6	-		0.610038	0.679213	0.619965	0.675122	0.619233
0	1.8	0.820325	0.820325	0.826666	0.818352	0.838531	0.827181
1	1.8	0.830805	0.819079	0.835123	0.813861	0.83329		0.814105
2	1.8	0.65919		0.603351	0.703014	0.627959	0.697826	0.618982
3	1.8	-		0.589013	0.673824	0.607955	0.664059	0.599995
4	1.8	-		0.599869	0.677139	0.610524	0.669567	0.607864



==> Graphics-new_3d/grafici-stream-gio/3D-LMdata-NSPDK-b10k.txt <==
0	0	0.787226	0.787226	0.822802	0.821058	0.774251	0.829114
1	0	0.819576	0.792517	0.812124	0.822684	0.775603	0.823311
2	0	0.820918	0.794918	0.788277	0.827362	0.770699	0.825137
3	0	0.824884	0.800921	0.766683	0.815552	0.76927		0.815271
4	0	0.824885	0.802038	0.746254	0.797641	0.765728	0.798118
0	1	0.835456	0.812673	0.830615	0.784238	0.810586	0.776731
1	1	0.83739		0.811819	0.790417	0.782514	0.807925	0.766309
2	1	0.831484	0.81048		0.74303		0.727966	0.80347		0.70424
3	1	0.827211	0.806561	0.709663	0.689002	0.795106	0.710081
4	1	0.825074	0.80464		0.671947	0.629691	0.786437	0.692212
0	2	0.834373	0.807863	0.814758	0.792013	0.814865	0.788576
1	2	0.82856		0.803734	0.744582	0.755898	0.815859	0.732351
2	2	0.825043	0.796712	0.688196	0.715338	0.807914	0.707612
3	2	0.814397	0.79715		0.644036	0.643		0.79696		0.696799
4	2	0.811942	0.791238	0.616529	0.603061	0.788273	0.658573
0	3	0.833767	0.805347	0.803491	0.778657	0.818765	0.789665
1	3	0.825316	0.800948	0.720866	0.753408	0.815596	0.72218
2	3	0.816532	0.795536	0.65983		0.711866	0.806819	0.701614
3	3	0.813037	0.792301	0.61605		-		0.797533	0.679155
4	3	0.805924	0.787527	0.588345	0.784428	0.788334	0.646568
0	4	0.832222	0.804778	0.79323		0.743079	0.817921	0.787159
1	4	0.824827	0.799581	0.705448	0.703465	0.81565		0.722284
2	4	0.816945	0.793438	0.644311	0.63652		0.805483	0.687713
3	4	0.814346	0.79192		0.605112	0.594075	0.796658	0.671734
4	4	0.80371		0.784233	0.574056	0.789201	0.788047	0.641935
0	5	0.831709	0.803078	0.796252	0.742933	0.816516	0.783434
1	5	0.823937	0.798568	0.701315	0.703316	0.816017	0.723302
2	5	0.818735	0.793318	0.639963	0.636435	0.805325	0.693812
3	5	0.814339	0.789904	0.597526	0.59179		0.795877	0.668611
4	5	0.80646		0.782305	0.566895	0.792375	0.786111	0.640289
0	6	0.830979	0.803706	0.794061	0.747433	0.816506	0.787627
1	6	0.824665	0.799342	0.698846	0.703142	0.815694	0.723583
2	6	0.82043		0.793168	0.636631	0.635844	0.803022	0.686855
3	6	0.814144	0.790363	0.59401		0.590884	0.794742	0.670269
4	6	0.802733	0.781542	0.564397	0.564397	0.785498	0.640349


==> Graphics-new_3d/grafici-stream-gio/3D-LMdata-NSPDK-b15k.txt <==
0	0	0.787226	0.787226	0.824097	0.808849	0.801682	0.828706
1	0	0.820496	0.791355	0.825126	0.814988	0.803314	0.827829
2	0	0.821292	0.795092	0.805322	0.819246	0.796256	0.810497
3	0	0.828343	0.799221	0.792058	0.821426	0.79662		0.802932
4	0	0.829205	0.799101	0.776319	0.808993	0.795666	0.796663
0	1	0.829238	0.812673	0.844753	0.777994	0.825374	0.776252
1	1	0.838441	0.811223	0.811733	0.773049	0.826909	0.746207
2	1	0.834092	0.80711		0.780303	0.719863	0.825362	0.747893
3	1	0.829705	0.80347		0.746869	0.675412	0.820549	0.741664
4	1	0.82621		0.800574	0.714125	0.626423	0.81422		0.724136
0	2	0.836389	0.807552	0.831932	0.779983	0.830464	0.764146
1	2	0.833302	0.803376	0.784471	0.747159	0.829512	0.732717
2	2	0.829209	0.797276	0.732575	0.689776	0.825145	0.730523
3	2	0.819565	0.795765	0.687895	0.653519	0.81782		0.712296
4	2	0.814488	0.78949		0.651059	0.603854	0.811628	0.698669
0	3	0.833921	0.804718	0.822065	0.776071	0.833973	0.76801
1	3	0.828054	0.800691	0.756788	0.739764	0.83112		0.725719
2	3	0.825137	0.795575	0.702523	0.683811	0.824288	0.72216
3	3	0.819344	0.792044	0.654587	0.635148	0.818909	0.706786
4	3	0.807668	0.78522		0.624447	0.599668	0.809717	0.686414
0	4	0.833735	0.803644	0.81853		0.776462	0.836018	0.769425
1	4	0.827815	0.79927		0.744409	0.742824	0.831817	0.717215
2	4	0.826306	0.796092	0.683418	0.675058	0.823351	0.72422
3	4	0.814931	0.790229	0.64261		0.645536	0.817249	0.703773
4	4	0.810904	0.782469	0.611332	0.598649	0.811338	0.677526
0	5	0.834412	0.803278	0.819556	0.775927	0.834778	0.772225
1	5	0.82745		0.798658	0.742009	0.748532	0.829524	0.722509
2	5	0.824473	0.796061	0.677707	0.678721	0.824516	0.721429
3	5	0.815528	0.790892	0.63551		0.629629	0.81789		0.698191
4	5	0.809478	0.782282	0.605022	0.59641		0.81076		0.675341
0	6	0.835056	0.803121	0.819419	0.776186	0.833927	0.766733
1	6	0.824443	0.798557	0.738801	0.749682	0.831004	0.723811
2	6	0.823106	0.79577		0.677208	0.675072	0.825971	0.721272
3	6	0.814136	0.790256	0.633021	0.629648	0.816742	0.698767
4	6	0.808936	0.782002	0.601473	0.595822	0.810476	0.675411


==> Graphics-new_3d/grafici-stream-gio/3D-LMdata-NSPDK-b50k.txt <==
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942


==> Graphics-new_3d/grafici-stream-gio/3D-LMdata-NSPDK-b50k2.txt <==
0	0	0.787226	0.787226	0.798884	0.780002	0.821769	0.81155
1	0	0.81749		0.790973	0.824699	0.788647	0.826166	0.803596
2	0	0.826032	0.789788	0.834282	0.803488	0.830043	0.800504
3	0	0.828293	0.791818	0.830956	0.805579	0.831944	0.78114
4	0	0.831633	0.790818	0.830461	0.796261	-		0.770048
0	1	0.812673	0.812673	0.845109	0.728497	0.846963	0.734051
1	1	0.837777	0.805673	0.851357	0.759853	0.851905	0.738353
2	1	0.834986	0.800408	0.838692	0.738445	0.852687	0.752639
3	1	0.829366	0.792223	0.827016	0.714781	0.866723	0.743717
4	1	0.82795		0.785209	0.806517	0.677192	-		0.740959
0	2	0.807563	0.807563	0.849121	0.743127	0.848848	0.732175
1	2	0.832644	0.798647	0.841295	0.749997	0.852007	0.735885
2	2	0.830175	0.791		0.818668	0.719584	0.852362	0.746193
3	2	0.826891	0.784285	0.793823	0.696829	0.849269	0.747413
4	2	0.821074	0.777261	0.768669	0.644997	-		0.73964
0	3	0.807877	0.804544	0.851864	0.71181		0.849252	0.737263
1	3	0.831161	0.79693		0.834182	0.745974	0.853891	0.746716
2	3	0.827447	0.788634	0.809256	0.717037	0.85555		0.749873
3	3	0.823454	0.781479	0.771631	0.68246		0.865621	0.743906
4	3	0.818922	0.774328	0.743969	0.63838		0.737863
0	4	0.822578	0.803331	0.852843	0.730812	0.850013	0.72498
1	4	0.832319	0.795536	0.832093	0.737762	0.851573	0.738454
2	4	0.826877	0.787888	0.796542	0.718272	0.852199	0.743895
3	4	0.822688	0.780218	0.766045	0.679218	0.865757	0.743734
4	4	0.81653		0.771778	0.72929		0.632339	-		0.727714
0	5	0.826186	0.802497	0.852564	0.727545	0.850709	0.736376
1	5	0.831519	0.795979	0.82966		0.744369	0.852861	0.733281
2	5	0.827249	0.786778	0.792325	0.717947	0.851855	0.74273
3	5	0.82283		0.780021	0.761178	0.677893	0.850847	0.737252
4	5	0.817394	0.772121	0.726357	0.631951	-		0.728669
0	6	0.827046	0.802512	0.852203	0.729376	0.850211	0.728042
1	6	0.832951	0.795042	0.827975	0.741376	0.851901	0.734997
2	6	0.828331	0.78686		0.792746	0.717275	0.851075	0.747115
3	6	0.823828	0.779735	0.761008	0.676071	0.864338	0.74364
4	6	0.816599	0.772005	0.723853	0.630301	-		0.729942


==> Graphics-new_3d/grafici-stream-gio/BER-tempi-LEUK-allkernels-b10k.txt <==
173.666666667 0.530941 174.833333333 0.530941 312.0 0.516058 303.0 0.519506 2175.66666667 0.508205 2252.66666667 0.518972
260.0 0.560628 246.166666667 0.560628 351.166666667 0.511023 367.833333333 0.520647 11717.0 0.507502 11458.5 0.521054
718.666666667 0.601429 604.5 0.609889 514.833333333 0.508531 546.666666667 0.525202 33427.1666667 0.511049 29273.3333333 0.525824
1083.0 0.629198 949.166666667 0.644467 811.5 0.50577 782.166666667 0.525158 73586.3333333 0.514004 49141.8333333 0.530585
1397.66666667 0.619818 1485.66666667 0.633683 1102.66666667 0.50427 1252.83333333 0.528508 115930.833333 0.516097 55809.3333333 0.541796
213.0 0.568786 193.333333333 0.568786 298.166666667 0.523245 298.333333333 0.519737 2213.16666667 0.522079 1902.33333333 0.52107
503.0 0.62834 471.666666667 0.6444 302.166666667 0.513557 369.833333333 0.524153 6006.16666667 0.522431 4933.5 0.532212
1360.83333333 0.632207 1357.5 0.651243 856.0 0.511149 950.166666667 0.518822 66602.6666667 0.525173 57672.1666667 0.538561
2658.5 0.630115 2810.66666667 0.656539 1864.66666667 0.506003 2043.16666667 0.518262 81199.5 - 135571.5 0.53841
4395.5 0.629115 4909.33333333 0.659233 3841.33333333 0.504461 3749.33333333 0.518381 - - - -
166 0.530597 168 0.530597 310 0.513708 337 0.517624 2621 0.505896 2986 0.515488
194 0.579924 194 0.579924 314 0.513755 361 0.519644 6024 0.512425 6702 0.524572
472 0.606395 386 0.628494 348 0.510008 402 0.516015 10355 0.511288 10237 0.521239
520 0.612661 456 0.635275 299 0.505548 432 0.515717 13880 0.513089 13677 0.525581
690 0.612679 519 0.640217 388 0.50447 362 0.514191 15691 0.512062 15525 0.521261
631 0.612077 584 0.642905 331 0.504231 379 0.510872 21400 0.51164 20782 0.523629
682 0.605307 645 0.644293 431 0.503072 497 0.512376 24388 0.514324 22093 0.523063
885 0.608555 702 0.646004 457 0.501506 519 0.508789 25578 0.513026 25571 0.524971
777 0.608777 782 0.646814 382 0.500508 527 0.511565 26610 0.512676 28900 0.520563


==> Graphics-new_3d/grafici-stream-gio/BER-tempi-LEUK-allkernels-b50k.txt <==
181.166666667 0.530941 170.333333333 0.530941 722.333333333 0.521649 878.0 0.522787 10372.8333333 0.515721 11181.5 0.518161
266.666666667 0.560628 261.0 0.560628 715.0 0.524574 963.166666667 0.53175 62275.5 0.520066 62302.0 0.529059
1089.5 0.606632 484.666666667 0.612266 1023.16666667 0.52213 1374.33333333 0.527783 165920.0 - 163975.166667 0.53412
2251.66666667 0.657939 2030.83333333 0.684029 1198.16666667 0.523078 1644.0 0.529456 - - - -
2891.0 0.653569 2674.33333333 0.681822 1514.0 0.515906 2174.66666667 0.536191 - - - -
210.666666667 0.568786 213.166666667 0.568786 507.833333333 0.534436 705.666666667 0.531556 10639.1666667 0.533891 11681.5 0.530918
1274.16666667 0.634899 586.0 0.657187 681.333333333 0.533422 1180.83333333 0.531122 30468.8333333 0.545955 26054.5 0.543631
2807.33333333 0.648228 2495.16666667 0.681823 1344.0 0.528344 1977.5 0.53154 - - - -
4357.33333333 0.648487 4452.33333333 0.693972 2402.5 0.522695 2931.83333333 0.535076 - - - -
7079.33333333 0.645841 6220.0 0.701981 4177.66666667 0.520723 4754.0 0.529908 - - - -
209 0.530597 184 0.530597 594 0.521649 691 0.517873 14547 0.51543 14806 0.517376
194 0.579924 208 0.579924 714 0.530839 1006 0.531803 29214 0.526535 28654 0.533331
1224 0.619929 273 0.634179 1045 0.527229 1351 0.530785 49224 0.530085 51592 0.534921
1896 0.629475 1569 0.659856 1360 0.522949 2111 0.527107 68314 0.535018 67690 0.539005
1627 0.634287 1729 0.674686 1188 0.519434 2150 0.523049 81274 0.535022 75887 0.543701
2201 0.634035 1820 0.683752 1286 0.51888 2136 0.519084 93152 0.53571 94180 0.548715
2034 0.634881 1977 0.690114 1235 0.512688 2079 0.522556 121731 0.535027 124142 0.544467
1958 0.635616 2050 0.695312 1183 0.513206 1468 0.523638 134881 0.536149 139056 0.547059
2594 0.630268 2131 0.698023 1152 0.511354 1448 0.527518 155877 0.537693 158509 0.547038



==> Graphics-new_3d/grafici-stream-gio/BER-tempi-LMdata-allkernels-b10k.txt <==
11.1666666667 0.84752 11.5 0.820325 28.5 0.840077 32.3333333333 0.837247 170.5 0.813134 184.166666667 0.84593
46.6666666667 0.853921 45.0 0.851034 52.6666666667 0.835466 84.8333333333 0.791479 1722.5 0.821836 1622.0 0.799594
129.166666667 0.839429 122.666666667 0.844861 106.833333333 0.806228 150.5 0.805276 5637.16666667 0.820133 2250.0 0.805684
227.25 0.836885 244.5 0.844264 218.5 0.789056 273.666666667 0.78967 12019.3333333 0.822229 2180.83333333 0.80069
373.0 0.836222 363.833333333 0.843804 346.166666667 0.772639 356.166666667 0.787122 16262.1666667 0.823084 2637.33333333 0.801372
35.1666666667 0.835456 28.3333333333 0.812673 33.1666666667 0.830615 67.8333333333 0.821058 230.5 0.818765 164.666666667 0.829114
65.1666666667 0.83739 52.3333333333 0.811819 39.8333333333 0.812124 100.333333333 0.822684 655.0 0.816017 444.5 0.823311
194.0 0.831484 205.5 0.81048 165.333333333 0.788277 240.333333333 0.827362 9585.33333333 0.807914 3933.0 0.825137
515.833333333 0.827211 524.833333333 0.806561 497.166666667 0.766683 539.6 0.815552 28862.5 0.797533 8724.0 0.815271
1030.16666667 0.825074 982.0 0.80464 966.0 0.746254 962.166666667 0.797641 54697.8333333 0.788334 13937.0 0.798118
17 0.798341 13 0.798341 30 0.83157 46 0.831937 417 0.798821 445 0.841163
43 0.825702 29 0.803037 44 0.823067 58 0.847437 849 0.801316 932 0.849529
54 0.828622 40 0.808374 58 0.809839 65 0.849493 1301 0.798584 1406 0.850881
54 0.832325 49 0.813567 48 0.794247 70 0.842393 1386 0.803079 1859 0.846757
74 0.836802 57 0.815748 49 0.78368 95 0.83949 1727 0.802225 1912 0.838496
86 0.838059 65 0.818292 53 0.772048 77 0.827769 2542 0.804319 2277 0.826935
80 0.837753 72 0.819176 56 0.760614 81 0.822772 2429 0.804596 2651 0.814877
91 0.83943 86 0.821065 73 0.751244 108 0.815169 2807 0.805808 3198 0.808359
110 0.837028 93 0.821656 64 0.742694 90 0.801614 3881 0.806079 3707 0.792984


==> Graphics-new_3d/grafici-stream-gio/BER-tempi-LMdata-allkernels-b50k.txt <==
11.1666666667 0.820325 11.5 0.820325 28.5 0.826666 32.3333333333 0.818352 170.5 0.838531 184.166666667 0.831584
46.6666666667 0.853286 45.0 0.850406 52.6666666667 0.847104 84.8333333333 0.829219 1722.5 0.849891 1622.0 0.829158
129.166666667 0.8527 122.666666667 0.845253 106.833333333 0.839724 150.5 0.822286 5637.16666667 0.842161 2250.0 0.830155
227.25 0.850701 244.5 0.843992 218.5 0.830153 273.666666667 0.821245 12019.3333333 0.839946 2180.83333333 0.829668
373.0 0.849478 363.833333333 0.843821 346.166666667 0.830633 356.166666667 0.825396 16262.1666667 0.839077 2637.33333333 0.829332
36.0 0.826186 20.8333333333 0.812673 126.833333333 0.852843 457.5 0.780002 1285.66666667 0.850709 760.0 0.81155
162.666666667 0.837777 117.0 0.805673 177.333333333 0.851357 726.666666667 0.788647 3471.16666667 0.853891 2526.66666667 0.803596
312.0 0.834986 316.666666667 0.800408 310.5 0.838692 883.5 0.803488 45702.8333333 0.85555 29104.0 0.800504
689.5 0.829366 571.833333333 0.792223 649.666666667 0.830956 1287.16666667 0.805579 130972.0 0.866723 65037.6666667 0.78114
1228.5 0.831633 1173.66666667 0.790818 1021.83333333 0.830461 1826.33333333 0.796261 - - 100505.333333 0.770048
14 0.798341 14 0.798341 71 0.806732 100 0.7984 1827 0.827678 1866 0.82197
96 0.829163 22 0.800651 333 0.83122 548 0.81781 4269 0.83764 3689 0.823764
113 0.837018 71 0.801875 256 0.842526 417 0.825001 5224 0.842152 6644 0.822585
169 0.839097 104 0.801755 254 0.848816 615 0.827168 7577 0.847776 8895 0.811872
192 0.842277 124 0.802094 289 0.849638 456 0.826589 10663 0.853537 8984 0.808642
205 0.840324 140 0.800478 319 0.847203 642 0.816958 10460 0.85405 13338 0.800959
181 0.840105 152 0.798856 222 0.84453 636 0.808959 12210 0.851238 15756 0.79365
194 0.841571 167 0.798677 214 0.837897 482 0.800213 14188 0.853918 17869 0.771941
254 0.840424 178 0.797772 247 0.83466 667 0.791059 17242 0.853981 16305 0.778029


==> Graphics-new_3d/grafici-stream-gio/LEUK-DDK-b10k.txt <==
h0l0.8	0.530941	0.530941	0.516058	0.519506	0.504744	0.518972
h1l0.8	0.555288	0.555288	0.509332	0.516472	0.501751	0.515768
h2l0.8	0.551909	0.555851	0.505445	0.514182	0.507129	0.515297
h3l0.8	0.562687	0.560317	0.502468	0.51914		0.510507	0.530585
h4l0.8	0.568195	0.565406	0.501196	0.520231	0.512488	0.526446
h0l1	0.530597	0.530597	0.513708	0.518643	0.505896	0.518156
h1l1	0.557154	0.557154	0.507094	0.516568	0.504109	0.521054
h2l1	0.560411	0.561643	0.504342	0.514048	0.505287	0.520325
h3l1	0.571039	0.566574	0.504711	0.516548	0.512382	0.51911
h4l1	0.57481		0.571748	0.501955	0.523739	0.51345		0.521816
H0l1.2	0.529744	0.529744	0.514745	0.517474	0.506856	0.514442
h1l1.2	0.558379	0.558379	0.507918	0.516435	0.503182	0.513773
h2l1.2	0.57137		0.570782	0.50836		0.522469	0.510058	0.517359
h3l1.2	0.585519	0.576767	0.503738	0.520138	0.509944	0.52011
h4l1.2	0.589007	0.580072	0.500558	0.523236	0.512472	0.527064
H0l1.4	0.52955		0.52955		0.513596	0.515573	0.508205	0.512137
h1l1.4	0.559724	0.559724	0.509842	0.520647	0.507502	0.51522
h2l1.4	0.581261	0.582171	0.506267	0.518263	0.508269	0.5185
h3l1.4	0.60207		0.593244	0.503506	0.522957	0.51144		0.52727
h4l1.4	0.601643	0.598867	0.504085	0.523596	0.510527	0.529574
H0l1.6	0.52935		0.52935		0.514568	0.517919	0.50439		0.512048
h1l1.6	0.560525	0.560525	0.511023	0.518216	0.506211	0.516067
h2l1.6	0.593739	0.595624	0.506524	0.525202	0.511049	0.520499
h3l1.6	0.61745		0.620807	0.504132	0.525158	0.514004	0.524088
h4l1.6	0.617232	0.62891		0.50427		0.527108	0.516097	0.529105
H0l1.8	0.529445	0.529445	0.515131	0.514904	0.506009	0.51005
h1l1.8	0.560628	0.560628	0.510511	0.520144	0.505179	0.518881
h2l1.8	0.601429	0.609889	0.508531	0.522382	0.510906	0.525824
h3l1.8	0.629198	0.644467	0.50577		0.522805	0.513208	0.528334
h4l1.8	0.619818	0.633683	0.500826	0.528508	0.512416	0.541796


==> Graphics-new_3d/grafici-stream-gio/LEUK-FSK-b10k.txt <==
0	0.530597	0.530597	0.513708	0.517624	0.505896	0.515488
1	0.579924	0.579924	0.513755	0.519644	0.512425	0.524572
2	0.606395	0.628494	0.510008	0.516015	0.511288	0.521239
3	0.612661	0.635275	0.505548	0.515717	0.513089	0.525581
4	0.612679	0.640217	0.50447		0.514191	0.512062	0.521261
5	0.612077	0.642905	0.504231	0.510872	0.51164		0.523629
6	0.605307	0.644293	0.503072	0.512376	0.514324	0.523063
7	0.608555	0.646004	0.501506	0.508789	0.513026	0.524971
8	0.608777	0.646814	0.500508	0.511565	0.512676	0.520563



==> Graphics-new_3d/grafici-stream-gio/LEUK-FSK-b50k.txt <==
0	0.530597	0.530597	0.521649	0.517873	0.51543		0.517376
1	0.579924	0.579924	0.530839	0.531803	0.526535	0.533331
2	0.619929	0.634179	0.527229	0.530785	0.530085	0.534921
3	0.629475	0.659856	0.522949	0.527107	0.535018	0.539005
4	0.634287	0.674686	0.519434	0.523049	0.535022	0.543701
5	0.634035	0.683752	0.51888		0.519084	0.53571		0.548715
6	0.634881	0.690114	0.512688	0.522556	0.535027	0.544467
7	0.635616	0.695312	0.513206	0.523638	0.536149	0.547059
8	0.630268	0.698023	0.511354	0.527518	0.537693	0.547038



==> Graphics-new_3d/grafici-stream-gio/LMdata-FSK-b10k.txt <==
0	0.798341	0.798341	0.83157		0.831937	0.798821	0.841163
1	0.825702	0.803037	0.823067	0.847437	0.801316	0.849529
2	0.828622	0.808374	0.809839	0.849493	0.798584	0.850881
3	0.832325	0.813567	0.794247	0.842393	0.803079	0.846757
4	0.836802	0.815748	0.78368		0.83949		0.802225	0.838496
5	0.838059	0.818292	0.772048	0.827769	0.804319	0.826935
6	0.837753	0.819176	0.760614	0.822772	0.804596	0.814877
7	0.83943		0.821065	0.751244	0.815169	0.805808	0.808359
8	0.837028	0.821656	0.742694	0.801614	0.806079	0.792984



==> Graphics-new_3d/grafici-stream-gio/LMdata-FSK-b50k.txt <==
0	0.798341	0.798341	0.806732	0.7984		0.827678	0.82197
1	0.829163	0.800651	0.83122		0.81781		0.83764		0.823764
2	0.837018	0.801875	0.842526	0.825001	0.842152	0.822585
3	0.839097	0.801755	0.848816	0.827168	0.847776	0.811872
4	0.842277	0.802094	0.849638	0.826589	0.853537	0.808642
5	0.840324	0.800478	0.847203	0.816958	0.85405		0.800959
6	0.840105	0.798856	0.84453		0.808959	0.851238	0.79365
7	0.841571	0.798677	0.837897	0.800213	0.853918	0.771941
8	0.840424	0.797772	0.83466		0.791059	0.853981	0.778029



==> Graphics-new_3d/grafici-stream-gio/tempi-ddk-10k-chem2.txt <==
173.6666666667	174.8333333333	312	303	2175.6666666667	2252.6666666667	35	5	8	39	345	210.6666666667
260	246.1666666667	351.1666666667	367.8333333333	11717	11458.5	27	11.1666666667	57.1666666667	98	3015	1345.5
718.6666666667	604.5	514.8333333333	546.6666666667	33427.1666666667	29273.3333333333	135	100.5	47.8333333333	69.6666666667	2041	2160.3333333333
1083	949.1666666667	811.5	782.1666666667	73586.3333333333	49141.8333333333	90	98.1666666667	162	197	11003.3333333333	5464.8333333333
1397.6666666667	1485.6666666667	1102.6666666667	1252.8333333333	115930.833333333	64932.8333333333	102	104.6666666667	65	185	22606	2976


==> Graphics-new_3d/grafici-stream-gio/tempi-ddk-10k-lm.txt <==
11.1666666667	11.5	28.5	32.3333333333	170.5	184.1666666667	0.1666666667	0.5	2	3.3333333333	42	24.1666666667
46.6666666667	45	52.6666666667	84.8333333333	1722.5	1622	0.6666666667	3	6	15.8333333333	502	267
129.1666666667	122.6666666667	106.8333333333	150.5	5637.1666666667	2250	18	10.6666666667	8	20	896.1666666667	222
227.25	244.5	218.5	273.6666666667	12019.3333333333	2180.8333333333	218	33.5	48	34.6666666667	1778	1101
373	363.8333333333	346.1666666667	356.1666666667	16262.1666666667	2637.3333333333	376	42.8333333333	42.1666666667	38	2442.1666666667	1251



==> Graphics-new_3d/grafici-stream-gio/tempi-ddk-50k-chem2.txt <==
181.1666666667	170.3333333333	722.3333333333	878	10372.8333333333	11181.5	41	43	213	133	729.8333333333	1705
266.6666666667	261	715	963.1666666667	62275.5	62302	69	24	110	107.1666666667	5352	9453
1089.5	484.6666666667	1023.1666666667	1374.3333333333	165920	163975.166666667	119	81.6666666667	248	73	165920	20203
2251.6666666667	2030.8333333333	1198.1666666667	1644	-	-	206	204	167.1666666667	447	-	-
2891	2674.3333333333	1514	2174.6666666667	-	-	602	233	146	290	-	-



==> Graphics-new_3d/grafici-stream-gio/tempi-ddk-50k-lm.txt <==
11.1666666667	11.5	28.5	32.3333333333	170.5	184.1666666667	0.1666666667	0.5	2	3.3333333333	42	24.1666666667
46.6666666667	45	52.6666666667	84.8333333333	1722.5	1622	0.6666666667	3	6	15.8333333333	502	267
129.1666666667	122.6666666667	106.8333333333	150.5	5637.1666666667	2250	18	10.6666666667	8	20	896.1666666667	222
227.25	244.5	218.5	273.6666666667	12019.3333333333	2180.8333333333	218	33.5	48	34.6666666667	1778	1101
373	363.8333333333	346.1666666667	356.1666666667	16262.1666666667	2637.3333333333	376	42.8333333333	42.1666666667	38	2442.1666666667	1251



==> Graphics-new_3d/grafici-stream-gio/tempi-fs-10k-chem2.txt <==
166	168	310	337	2621	2986
194	194	314	361	6024	6702
472	386	348	402	10355	10237
520	456	299	432	13880	13677
690	519	388	362	15691	15525
631	584	331	379	21400	20782
682	645	431	497	24388	22093
885	702	457	519	25578	25571
777	782	382	527	26610	28900



==> Graphics-new_3d/grafici-stream-gio/tempi-fs-10k-lm.txt <==
17	13	30	46	417	445
43	29	44	58	849	932
54	40	58	65	1301	1406
54	49	48	70	1386	1859
74	57	49	95	1727	1912
86	65	53	77	2542	2277
80	72	56	81	2429	2651
91	86	73	108	2807	3198
110	93	64	90	3881	3707



==> Graphics-new_3d/grafici-stream-gio/tempi-fs-50k-chem2.txt <==
209	184	594	691	14547	14806
194	208	714	1006	29214	28654
1224	273	1045	1351	49224	51592
1896	1569	1360	2111	68314	67690
1627	1729	1188	2150	81274	75887
2201	1820	1286	2136	93152	94180
2034	1977	1235	2079	121731	124142
1958	2050	1183	1468	134881	139056
2594	2131	1152	1448	155877	158509



==> Graphics-new_3d/grafici-stream-gio/tempi-fs-50k-lm.txt <==
14	14	71	100	1827	1866
96	22	333	548	4269	3689
113	71	256	417	5224	6644
169	104	254	615	7577	8895
192	124	289	456	10663	8984
205	140	319	642	10460	13338
181	152	222	636	12210	15756
194	167	214	482	14188	17869
254	178	247	667	17242	16305



==> Graphics-new_3d/grafici-stream-gio/tempi-nspdk-10k-chem2.txt <==
213	193.3333333333	298.1666666667	298.3333333333	2213.1666666667	1902.3333333333	45	38.3333333333	25	19	1751.1666666667	1420.3333333333
503	471.6666666667	302.1666666667	369.8333333333	6006.1666666667	4933.5	315	251.6666666667	52.1666666667	81.8333333333	3954.1666666667	3082.5
1360.8333333333	1357.5	856	950.1666666667	66602.6666666667	57672.1666666667	260.8333333333	311.5	115	149.1666666667	5967	2480.1666666667
2658.5	2810.6666666667	1864.6666666667	2043.1666666667	162399	135571.5	396.5	547.6666666667	141.6666666667	263	162399	40367
4395.5	4909.3333333333	3841.3333333333	3749.3333333333	-	-	690.5	1120.3333333333	385	658	-	-



==> Graphics-new_3d/grafici-stream-gio/tempi-nspdk-10k-lm.txt <==
35.1666666667	28.3333333333	33.1666666667	67.8333333333	230.5	164.6666666667	25.1666666667	18.3333333333	3	25.8333333333	181.5	118.6666666667
65.1666666667	52.3333333333	39.8333333333	100.3333333333	655	444.5	33.1666666667	27.3333333333	23	25.3333333333	401	197.5
194	205.5	165.3333333333	240.3333333333	9585.3333333333	3933	31	21.5	24	20.3333333333	1456	2210
515.8333333333	524.8333333333	497.1666666667	539.6	28862.5	8724	104.8333333333	118.8333333333	73	541	3879	8625
1030.1666666667	982	966	962.1666666667	54697.8333333333	13937	144	165	209	126.1666666667	4513	13488



==> Graphics-new_3d/grafici-stream-gio/tempi-nspdk-50k-chem2.txt <==
210.6666666667	213.1666666667	507.8333333333	705.6666666667	10639.1666666667	11681.5	45.6666666667	52.1666666667	139	360	8301.1666666667	8917.5
1274.1666666667	586	681.3333333333	1180.8333333333	30468.8333333333	26054.5	1081.1666666667	399	95.3333333333	152.8333333333	23205.8333333333	15344.5
2807.3333333333	2495.1666666667	1344	1977.5	-	-	534.3333333333	1832.1666666667	455	656	-	-
4357.3333333333	4452.3333333333	2402.5	2931.8333333333	-	-	596.3333333333	793.3333333333	1048	248	-	-
7079.3333333333	6220	4177.6666666667	4754	-	-	2053.3333333333	996	1032	1576	-	-



==> Graphics-new_3d/grafici-stream-gio/tempi-nspdk-50k-lm.txt <==
36	20.8333333333	126.8333333333	457.5	1285.6666666667	760	27	10.8333333333	38.8333333333	358.5	1090.6666666667	568
162.6666666667	117	177.3333333333	726.6666666667	3471.1666666667	2526.6666666667	84.6666666667	99	195	118.6666666667	2429.1666666667	1009.6666666667
312	316.6666666667	310.5	883.5	45702.8333333333	29104	96	142.6666666667	282	333.5	9396.8333333333	7746
689.5	571.8333333333	649.6666666667	1287.1666666667	130972	65037.6666666667	63.5	98.8333333333	263	452.1666666667	26300	30577
1228.5	1173.6666666667	1021.8333333333	1826.3333333333	-	100505.333333333	102	115	156	186.3333333333	-	65143



==> Graphics-new_3d/times-leuk-10k-new.txt <==
1	FSK	166	782	310	527	2621	28900
2	DDK	170	1590	264	1297	2394	72331	
3	NSPDK	155	5912	250	4224	462	146162
4	FSK	184	2594	594	2079	14547	158509	
5	DDK	203	3095	806	2290	9643	168868	
6	NSPDK	161	7994	586	4914	2338	47430


==> Graphics-new_3d/times-leuk-10k.txt <==
FSK 	LEUK	Primal	 166	782
FSK 	LEUK 	Mixed 	 310 	527
FSK 	LEUK 	Dual 	 2621	28900
DDK 	LEUK 	Primal	 170	1590
DDK 	LEUK 	Mixed 	 264	1297
DDK	LEUK 	Dual  	 2394	72331
NSPDK 	LEUK 	Primal	 155	5680
NSPDK 	LEUK 	Mixed 	 250	4159
NSPDK 	LEUK 	Dual  	 462	148563


==> Graphics2.0/AUC-Tempi/BER-tempi-LEUK-allkernels-b10k.txt <==
#Time	AUROC												
#BPA fscore		BPAw	+-	BPAoldest		MIxedold		MIxedtao		Dualold		dualTao	
173.666666667	0.523235	174.833333333	0.523235	192	0.523235	312	0.513382	303	0.540387	2175.66666667	0.500931	2252.66666667	0.535745
260	0.569789	246.166666667	0.569789	276	0.569789	351.166666667	0.508075	367.833333333	0.542622	11717	0.502086	11458.5	0.54707
718.666666667	0.622869	604.5	0.640887	545	0.620992	514.833333333	0.502294	546.666666667	0.557612	33427.1666667	0.504111	29273.3333333	0.558195
1083	0.661227	949.166666667	0.685724	870	0.598783	811.5	0.497472	782.166666667	0.557174	73586.3333333	0.507868	49141.8333333	0.571957
1397.66666667	0.643359	1485.66666667	0.662378	1266	0.577843	1102.66666667	0.495725	1252.83333333	0.572712	115930.833333	-	55809.3333333	-
213	0.5603457143	193.333333333	0.5603457143	236.5	0.5603457143	298.166666667	0.5148868571	298.333333333	0.526778	2213.16666667	0.509386	1902.33333333	0.5270428571
503	0.6375247143	471.666666667	0.6611137143	445	0.6191961429	302.166666667	0.500089	369.833333333	0.537781	6006.16666667	0.5120957143	4933.5	0.5497185714
1360.83333333	0.654484	1357.5	0.6837691429	1310	0.5860947143	856	0.4916458571	950.166666667	0.5306925714	66602.6666667	0.5127292857	57672.1666667	0.5548235714
2658.5	0.6574388571	2810.66666667	0.6925464286	2514	0.5705348571	1864.66666667	0.4878941429	2043.16666667	0.5260987143	81199.5	-	135571.5	-
4395.5	0.6611465714	4909.33333333	0.6968907143	4554	0.5574635714	3841.33333333	0.4863161429	3749.33333333	0.5364912857	-	-		-
166	0.521892	168	0.521892	203	0.521892	310	0.510683	337	0.539458	2621	0.497641	2986	0.535745
194	0.576903	194	0.576903	226	0.576903	314	0.513644	361	0.554476	6024	0.50692	6702	0.542473
472	0.615573	386	0.638872	304	0.62647	348	0.505881	402	0.53302	10355	0.507162	10237	0.546226
520	0.637845	456	0.658592	442	0.597016	299	0.500689	432	0.538487	13880	0.506283	13677	0.547211
690	0.639748	519	0.665182	448	0.588785	388	0.493202	362	0.52085	15691	0.50589	15525	0.532159
631	0.644889	584	0.671132	577	0.581914	331	0.491285	379	0.532492	21400	0.506338	20782	0.527928
682	0.640827	645	0.676994	685	0.576906	431	0.488295	497	0.493827	24388	0.506192	22093	0.54245
885	0.642239	702	0.681502	599	0.573728	457	0.490839	519	0.536691	25578	0.506068	25571	0.540188
777	0.636937	782	0.68183	733	0.570689	382	0.486936	527	0.506894	26610	0.504038	28900	0.533181



==> Graphics2.0/AUC-Tempi/BER-tempi-LEUK-allkernels-b50k.txt <==
#Time	AUROC												
#BPA fscore		BPAw	+-	BPAoldest		MIxedold		MIxedtao		Dualold		dualTao	
181.166666667	0.523235	170.333333333	0.523235	192	0.523235	722.333333333	0.518382	878	0.541658	10372.8333333	0.511772	11181.5	0.534222
266.666666667	0.569789	261	0.569789	264	0.569789	715	0.527284	963.166666667	0.564937	62275.5	0.518155	62302	0.559313
1089.5	0.635137	484.666666667	0.644806	479	0.644806	1023.16666667	0.519193	1374.33333333	0.566921	165920	0.522984	163975.166667	0.562497
2251.66666667	0.693716	2030.83333333	0.735916	1204	0.674069	1198.16666667	0.512758	1644	0.574809	-	-	-	-
2891	0.689227	2674.33333333	0.723305	1778	0.624198	1514	0.508232	2174.66666667	0.569233	-	-	-	-
210.666666667	0.5603457143	213.166666667	0.5603457143	252	0.5603457143	507.833333333	0.527138	705.666666667	0.5421201429	10639.1666667	0.5231184286	11681.5	0.5443484286
1274.16666667	0.6502278571	586	0.6704684286	538	0.6668824286	681.333333333	0.5214622857	1180.83333333	0.5515475714	30468.8333333	0.5380702857	26054.5	0.5655938571
2807.33333333	0.6740895714	2495.16666667	0.7163574286	2116	0.6579688571	1344	0.5106104286	1977.5	0.557469	-	0.5532535714	-	0.5720212857
4357.33333333	0.6804631429	4452.33333333	0.7370478571	4081	0.6396015714	2402.5	0.5033672857	2931.83333333	0.5513675714	-	-	-	-
7079.33333333	0.6826105714	6220	0.7495207143	6468	0.6257401429	4177.66666667	0.4996061429	4754	0.5494167143	-	-	-	-
209	0.521892	184	0.521892	157	0.521892	594	0.518144	691	0.529975	14547	0.510496	14806	0.533675
194	0.576903	208	0.576903	225	0.576903	714	0.533459	1006	0.561722	29214	0.52502	28654	0.547372
1224	0.631618	273	0.640966	237	0.640966	1045	0.528654	1351	0.53845	49224	0.531503	51592	0.566957
1896	0.651469	1569	0.684526	778	0.659346	1360	0.525058	2111	0.543319	68314	0.535674	67690	0.560225
1627	0.660335	1729	0.708328	1161	0.640716	1188	0.514546	2150	0.527778	81274	0.538088	75887	0.560788
2201	0.668353	1820	0.72337	1131	0.629958	1286	0.512212	2136	0.536321	93152	0.536237	94180	0.570345
2034	0.669265	1977	0.733945	1438	0.6233	1235	0.50851	2079	0.557109	121731	0.538732	124142	0.560465
1958	0.666849	2050	0.741632	1608	0.617202	1183	0.504922	1468	0.544143	134881	0.536536	139056	0.559505
2594	0.662957	2131	0.746186	1495	0.613481	1152	0.501247	1448	0.534476	155877	0.537537	158509	0.582053



==> Graphics2.0/AUC-Tempi/BER-tempi-LMdata-allkernels-b10k.txt <==
#BPA fscore		BPAw	+-	BPAoldest		MIxedold		MIxedtao		Dualold		dualTao	
11.1666666667	0.919132	11.5	0.919132	12.6	0.919132	28.5	0.910615	32.3333333333	0.909676	170.5	0.883397	184.166666667	0.907122
46.6666666667	0.917154	45	0.917645	40.8	0.918161	52.6666666667	0.887933	84.8333333333	0.852963	1722.5	0.873175	1622	0.862887
129.166666667	0.902357	122.666666667	0.909714	110.8	0.900387	106.833333333	0.855099	150.5	0.844018	5637.16666667	0.866735	2250	0.861285
227.25	0.900253	244.5	0.904699	225	0.883272	218.5	0.831354	273.666666667	0.838937	12019.3333333	0.863788	2180.83333333	0.851922
373	0.893576	363.833333333	0.902473	351	0.877615	346.166666667	0.820268	356.166666667	0.846514	16262.1666667	0.865799	2637.33333333	0.840198
35.1666666667	0.914858	28.3333333333	0.907943	34.4	0.909036	33.1666666667	0.899822	67.8333333333	0.894682	230.5	0.877799	164.666666667	0.892271
65.1666666667	0.910666	52.3333333333	0.90609	69.8	0.909596	39.8333333333	0.881843	100.333333333	0.883806	655	0.873983	444.5	0.8866
194	0.907887	205.5	0.903915	238.8	0.906905	165.333333333	0.855101	240.333333333	0.881302	9585.33333333	0.865188	3933	0.884499
515.833333333	0.907338	524.833333333	0.902549	623	0.905338	497.166666667	0.833862	539.6	0.870945	28862.5	0.854701	8724	0.87334
1030.16666667	0.905635	982	0.9011	1059	0.900525	966	0.800692	962.166666667	0.866035	54697.8333333	0.844321	13937	0.86219
17	0.913002	13	0.913002	14	0.913002	30	0.907157	46	0.908166	417	0.878453	445	0.905021
43	0.915826	29	0.914601	29	0.915564	44	0.897501	58	0.908856	849	0.883298	932	0.906052
54	0.91583	40	0.914517	38	0.917105	58	0.889503	65	0.905205	1301	0.88149	1406	0.907661
54	0.915187	49	0.914345	47	0.915113	48	0.879036	70	0.905104	1386	0.883695	1859	0.902089
74	0.916499	57	0.913699	55	0.9134	49	0.870258	95	0.902227	1727	0.884428	1912	0.901065
86	0.915065	65	0.912527	55	0.911413	53	0.862754	77	0.900225	2542	0.884564	2277	0.888439
80	0.913516	72	0.911127	71	0.907381	56	0.852297	81	0.891706	2429	0.884055	2651	0.879725
91	0.912034	86	0.910447	70	0.906353	73	0.845945	108	0.886827	2807	0.884123	3198	0.882789
110	0.910816	93	0.90945	89	0.903126	64	0.838883	90	0.885715	3881	0.884186	3707	0.871636



==> Graphics2.0/AUC-Tempi/BER-tempi-LMdata-allkernels-b50k.txt <==
#BPA fscore		BPAw	+-	BPAoldest		MIxedold		MIxedtao		Dualold		dualTao	
11.1666666667	0.919132	11.5	0.919132	13.3	0.919132	28.5	0.917866	32.3333333333	0.905769	170.5	0.907821	184.166666667	0.910244
46.6666666667	0.918441	45	0.917636	50.3	0.917676	52.6666666667	0.906173	84.8333333333	0.894121	1722.5	0.900548	1622	0.89382
129.166666667	0.910516	122.666666667	0.909697	147.3	0.909345	106.833333333	0.88559	150.5	0.877285	5637.16666667	0.891695	2250	0.886857
227.25	0.904819	244.5	0.904717	262	0.904321	218.5	0.876955	273.666666667	0.874979	12019.3333333	0.886805	2180.83333333	0.880584
373	0.901643	363.833333333	0.902429	386	0.901715	346.166666667	0.869455	356.166666667	0.874047	16262.1666667	0.883821	2637.33333333	0.879376
36	0.907943	20.8333333333	0.907943	28.5	0.907943	126.833333333	0.907923	457.5	0.882081	1285.66666667	0.901989	760	0.8902
162.666666667	0.912992	117	0.905034	99.2	0.909465	177.333333333	0.905514	726.666666667	0.865869	3471.16666667	0.903238	2526.66666667	0.886591
312	0.911837	316.666666667	0.900804	290	0.910391	310.5	0.900418	883.5	0.865793	45702.8333333	0.902527	29104	0.873428
689.5	0.908686	571.833333333	0.897565	644	0.908729	649.666666667	0.893158	1287.16666667	0.863547	130972	0.903663	65037.6666667	0.863099
1228.5	0.905575	1173.66666667	0.894359	1168	0.907093	1021.83333333	0.886919	1826.33333333	0.847481	-	0.918958	100505.333333	0.849289
14	0.913002	14	0.913002	15	0.913002	71	0.912493	100	0.900813	1827	0.904215	1866	0.90366
96	0.91933	22	0.91331	37	0.914265	333	0.912346	548	0.901915	4269	0.908322	3689	0.906683
113	0.91858	71	0.911113	64	0.915929	256	0.912531	417	0.899858	5224	0.908452	6644	0.896055
169	0.917139	104	0.909448	81	0.917034	254	0.911004	615	0.89549	7577	0.912986	8895	0.885522
192	0.915952	124	0.906945	98	0.91804	289	0.912441	456	0.892799	10663	0.913061	8984	0.886575
205	0.914371	140	0.904441	111	0.91767	319	0.907224	642	0.876566	10460	0.9129	13338	0.883032
181	0.913521	152	0.901865	107	0.917856	222	0.906079	636	0.869065	12210	0.911913	15756	0.868323
194	0.913627	167	0.899796	156	0.917014	214	0.903185	482	0.859573	14188	0.914795	17869	0.851671
254	0.912763	178	0.897296	166	0.917509	247	0.900061	667	0.861978	17242	0.915252	16305	0.852131



==> Graphics2.0/AUC/LMdata_oldestpolicy_DDK.txt <==
#Oldest			2.5k						10k						50k						100k					
#	h	lambda	BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold	
1	0	0.8	0.910075	0.100381	0.878622	0.125822	0.792362	0.157654	0.910075	0.100381	0.905157	0.104878	0.875217	0.130054	0.910075	0.100381	0.911539	0.0968393	0.904008	0.102251	0.910075	0.100381	0.909003	0.102468	0.905441	0.101537
2	0	1	0.913002	0.0968417	0.882879	0.120163	0.797935	0.15638	0.913002	0.0968417	0.907157	0.103115	0.878453	0.127846	0.913002	0.0968417	0.912493	0.0930176	0.904215	0.102339	0.913002	0.0968417	0.912073	0.0987428	0.908183	0.0998085
3	0	1.2	0.915657	0.0933625	0.88323	0.122009	0.802469	0.156475	0.915657	0.0933625	0.908296	0.101759	0.881241	0.121167	0.915657	0.0933625	0.914503	0.0904025	0.905451	0.102911	0.915657	0.0933625	0.913838	0.0950558	0.909732	0.0969625
4	0	1.4	0.917328	0.0910299	0.885138	0.117539	0.804825	0.155896	0.917328	0.0910299	0.90911	0.0997806	0.881594	0.122331	0.917328	0.0910299	0.915557	0.0893828	0.907821	0.098154	0.917328	0.0910299	0.915573	0.0923432	0.911243	0.0938771
5	0	1.6	0.918412	0.0893841	0.887146	0.116991	0.806519	0.154865	0.918412	0.0893841	0.910615	0.0989101	0.882784	0.121258	0.918412	0.0893841	0.916997	0.087617	0.90619	0.104818	0.918412	0.0893841	0.917408	0.0900229	0.913216	0.090834
6	0	1.8	0.919132	0.088113	0.887836	0.115903	0.806101	0.155548	0.919132	0.088113	0.910192	0.0979445	0.883397	0.120455	0.919132	0.088113	0.917866	0.085834	0.907254	0.0986844	0.919132	0.088113	0.918375	0.0887103	0.912671	0.0923755


7	1	0.8	0.908112	0.0967659	0.849101	0.134552	0.81155	0.147944	0.918074	0.0860755	0.887302	0.114552	0.873175	0.124802	0.917676	0.0861229	0.906173	0.0970645	0.900548	0.102155	0.917636	0.0861207	0.912907	0.0912305	0.90639	0.0976101
8	1	1	0.907233	0.0967646	0.848413	0.133942	0.811154	0.147491	0.918161	0.0868948	0.885356	0.117046	0.871952	0.124174	0.916879	0.0876956	0.906142	0.0959727	0.899197	0.105118	0.916834	0.0877422	0.913744	0.0882924	0.906407	0.0938847
9	1	1.2	0.907521	0.0964072	0.847318	0.133648	0.810519	0.149221	0.917407	0.0879406	0.887933	0.111912	0.872269	0.123125	0.916087	0.0879209	0.903517	0.0960548	0.898197	0.101392	0.915761	0.0882721	0.911308	0.0912213	0.905268	0.0965464
10	1	1.4	0.907452	0.0954253	0.845836	0.132388	0.804533	0.14789	0.915525	0.0888794	0.886569	0.112319	0.871125	0.12252	0.913457	0.0897403	0.905611	0.0955474	0.899317	0.100896	0.912471	0.0906965	0.909767	0.0930168	0.905245	0.0938553
11	1	1.6	0.903396	0.0973844	0.836124	0.134126	0.790055	0.149488	0.911422	0.0911804	0.885402	0.112606	0.868748	0.121062	0.905403	0.0935329	0.902318	0.0950252	0.897012	0.100638	0.903113	0.0956351	0.904776	0.0949827	0.901557	0.0976053
12	1	1.8	0.891229	0.104324	0.813297	0.145229	0.763607	0.159945	0.898653	0.0992221	0.874073	0.116245	0.847636	0.134794	0.890389	0.103302	0.893181	0.103354	0.889042	0.109197	0.886679	0.107174	0.892445	0.104166	0.893564	0.10435


13	2	0.8	0.861405	0.12368	0.767319	0.154331	0.809096	0.14624	0.900387	0.101687	0.854989	0.13749	0.866588	0.124704	0.909345	0.0912779	0.88492	0.114041	0.891251	0.106936	0.909697	0.0901002	0.893629	0.102286	0.898928	0.0993982
14	2	1	0.861766	0.12187	0.766194	0.157264	0.808432	0.145028	0.899512	0.102743	0.855099	0.135492	0.866735	0.124454	0.908623	0.092422	0.88559	0.111778	0.891695	0.1062	0.90844	0.0917193	0.891359	0.106157	0.896436	0.104619
15	2	1.2	0.81974	0.144863	0.712132	0.172124	0.746717	0.173754	0.868089	0.119071	0.811041	0.157456	0.83179	0.147301	0.856968	0.117436	0.852561	0.128201	0.854517	0.131526	0.836837	0.126709	0.846604	0.13462	0.851702	0.126552
16	2	1.4	0.770589	0.158984	0.663575	0.181435	0.683146	0.188933	0.799986	0.145077	0.724298	0.177144	0.745034	0.166543	0.71584	0.144904	0.749276	0.150823	0.738155	0.153499	0.652123	0.141028	0.730118	0.152583	0.717678	0.14875
17	2	1.6	0.7122	0.182367	0.648772	0.181551	0.660301	0.190669	0.766416	0.161613	0.693374	0.181453	0.707245	0.174482	0.651159	0.150961	0.706858	0.162339	0.690998	0.163358	0.589884	0.143504	0.679052	0.160809	0.665059	0.157732
18	2	1.8	0.696267	0.188795	0.640411	0.179918	0.650368	0.190924	0.743698	0.162819	0.677233	0.181116	0.686921	0.173749	0.627032	0.150687	0.679957	0.169492	0.662326	0.167494	0.567229	0.141695	0.652487	0.163287	0.639805	0.165117


19	3	0.8	0.800366	0.156649	0.729407	0.160727	0.809567	0.152181	0.882777	0.116663	0.831354	0.149366	0.863086	0.127715	0.904321	0.0948194	0.876955	0.11903	0.886074	0.113417	0.904718	0.0931038	0.88496	0.111277	0.889587	0.10767
20	3	1	0.798535	0.154802	0.728755	0.160343	0.805722	0.155244	0.883272	0.113424	0.830385	0.143482	0.863788	0.129328	0.903092	0.095631	0.872776	0.124409	0.886805	0.111971	0.903138	0.0949191	0.882555	0.116007	0.891848	0.106774
21	3	1.2	0.703923	0.189717	0.648852	0.177741	0.696862	0.185559	0.788343	0.151256	0.704804	0.183577	0.719015	0.174548	0.70436	0.152918	0.70806	0.171846	0.686979	0.161435	0.622075	0.143345	0.695455	0.163707	0.671315	0.158292
22	3	1.4	0.662106	0.202544	0.627776	0.176226	0.651598	0.18591	0.74496	0.162963	0.659098	0.186796	0.672032	0.184433	0.643772	0.161913	0.662779	0.17727	0.640164	0.173681	0.579956	0.140985	0.647663	0.173991	0.626607	0.169606
23	3	1.6	0.645726	0.198749	0.618735	0.17311	0.637979	0.186573	0.721626	0.168343	0.642462	0.18453	0.649078	0.185225	0.617718	0.163854	0.642287	0.180712	0.620623	0.1762	0.563217	0.140256	0.62919	0.175294	0.611329	0.169282
24	3	1.8	0.634627	0.195462	0.613277	0.169158	0.635082	0.187138	0.700219	0.168922	0.632189	0.184265	0.63708	0.18516	0.611636	0.162632	0.630463	0.18152	0.612287	0.178132	0.553869	0.137906	0.614966	0.180213	0.602025	0.171721


25	4	0.8	0.772623	0.169412	0.709637	0.163513	0.807347	0.156554	0.877615	0.120123	0.820268	0.155512	0.865799	0.125087	0.901715	0.0969181	0.869455	0.125414	0.883821	0.11131	0.90243	0.0947013	0.876874	0.120192	-	0.0959452
26	4	1	0.768993	0.167944	0.708606	0.163822	0.805763	0.153659	0.876558	0.11838	0.819495	0.154873	0.863823	0.12536	0.89988	0.0984414	0.868998	0.12165	0.881483	0.117347	0.900762	0.0964441	0.880155	0.115576	-	0.10058
27	4	1.2	0.654248	0.193252	0.626953	0.177138	0.671984	0.189937	0.749588	0.165701	0.676115	0.188863	0.683579	0.185718	0.69246	0.163954	0.681701	0.183653	0.661987	0.175811	0.617447	0.149981	0.675743	0.18039	-	0.161282
28	4	1.4	0.632429	0.191989	0.607208	0.171096	0.637785	0.191293	0.715781	0.1704	0.640283	0.193503	0.650513	0.187755	0.646157	0.166551	0.647067	0.188643	0.633252	0.176418	0.580902	0.149047	0.642679	0.180486	-	0.169976
29	4	1.6	0.626715	0.19225	0.605888	0.167638	0.630358	0.187784	0.699134	0.173309	0.630526	0.19124	0.635383	0.190919	0.627045	0.168358	0.633203	0.187096	0.617894	0.177507	0.564985	0.147444	0.619978	0.18564	-	-
30	4	1.8	0.623944	0.189048	0.602883	0.167132	0.619106	0.185944	0.678137	0.17564	0.620592	0.189485	0.624966	0.191788	0.616117	0.165144	0.624607	0.187304	0.608443	0.179672	0.560395	0.147356	0.614566	0.183578	-	0.16873



==> Graphics2.0/AUC/LMdata_oldestpolicy_FSK.txt <==
#Oldest	1k						10k						50k											
#	BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold	
0	0.913002	0.0968416749	0.846684	0.1398874548	0.720816	0.1545532271	0.913002	0.0968416749	0.907157	0.1031154693	0.878453	0.1278463922	0.913002	0.0968416749	0.912493	0.0930176327	0.904215	0.1023391421	0.913002	0.0968417	0.912073	0.0987428	0.908183	0.0998085
1	0.882893	0.1150808412	0.790838	0.1542517423	0.72552	0.152818847	0.915564	0.0936854311	0.897501	0.10681058	0.883298	0.1215931742	0.914265	0.0945105814	0.912346	0.0975731008	0.908322	0.1010306884	0.91331	0.0951609	0.914753	0.0921907	0.91126	0.0943863
2	0.842736	0.1358097935	0.756114	0.1537702832	0.727865	0.1513433183	0.917105	0.0924976216	0.889503	0.1135975352	0.88149	0.1219881142	0.915929	0.0917384325	0.912531	0.0961387539	0.908452	0.1018302509	0.911053	0.0947603	0.914508	0.0907231	0.913167	0.0947937
3	0.795431	0.1494172012	0.725746	0.1522573479	0.729745	0.1504895345	0.915113	0.094764392	0.879036	0.1213095215	0.883695	0.1193959798	0.917034	0.0906511445	0.911004	0.0984700462	0.912986	0.0965419598	0.909328	0.0950628	0.917612	0.0907843	0.916651	0.0923252
4	0.761721	0.1505758945	0.706561	0.1503495926	0.73137	0.1495760676	0.9134	0.0982056516	0.870258	0.1256216542	0.884428	0.1193130337	0.91804	0.0900305504	0.912441	0.0944088979	0.913061	0.0941768549	0.906709	0.0956636	0.91737	0.0901927	0.917323	0.0893623
5	0.730959	0.150905931	0.689612	0.1489248132	0.731858	0.148866383	0.911413	0.0970714685	0.862754	0.1249963999	0.884564	0.1175942175	0.91767	0.0911511382	0.907224	0.1000594823	0.9129	0.0937114187	0.903909	0.0973287	0.915916	0.0905485	0.916889	0.0892475
6	0.708503	0.1443672401	0.670528	0.1489036601	0.731723	0.1483091366	0.907381	0.1001528831	0.852297	0.1288747454	0.884055	0.1149438994	0.917856	0.090865505	0.906079	0.0985139584	0.911913	0.0941319818	0.901058	0.0987956	0.913156	0.0943506	0.914807	0.0919449
7	0.684044	0.1436415678	0.651423	0.148738697	0.730466	0.1482996966	0.906353	0.097336581	0.845945	0.1301134121	0.884123	0.1136639785	0.917014	0.0918169374	0.903185	0.0993552213	0.914795	0.0901415553	0.898726	0.100053	0.915267	0.0925874	0.916999	0.0904441
8	0.664801	0.1415736557	0.638042	0.1471818603	0.729352	0.146722868	0.903126	0.100959893	0.838883	0.1300030769	0.884186	0.1142396604	0.917509	0.0916866402	0.900061	0.1016420189	0.915252	0.090577039	0.896345	0.101403	0.911934	0.0936214	0.91595	0.0932997



==> Graphics2.0/AUC/LMdata_oldestpolicy_NSPDK.txt <==
#	h	d	BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold	
1	0	0	0.906948	0.0973571	0.865789	0.130374	0.750843	0.160281	0.906948	0.0973571	0.899822	0.106265	0.858013	0.133294	0.906948	0.0973571	0.906998	0.0957797	0.89763	0.111895	0.906948	0.0973571	0.906885	0.097525	0.903438	0.105166
2	0	1	0.909796	0.0915548	0.836396	0.134082	0.788159	0.146987	0.909036	0.0939079	0.887494	0.109621	0.874355	0.119391	0.907943	0.0952576	0.907923	0.0910271	0.898344	0.104625	0.907943	0.0952576	0.911091	0.0870357	0.906296	0.103172
3	0	2	0.891151	0.097086	0.803242	0.141256	0.794366	0.145516	0.908735	0.0908235	0.877048	0.115129	0.874411	0.119685	0.903919	0.0927322	0.901583	0.100814	0.897896	0.0997573	0.903919	0.0927322	0.9058	0.0982962	0.904959	0.100301
4	0	3	0.874157	0.108209	0.784495	0.144345	0.796095	0.144895	0.907089	0.0917367	0.867988	0.121494	0.877548	0.11523	0.902008	0.094593	0.900763	0.103505	0.899736	0.096729	0.902008	0.094593	0.903477	0.0974637	0.902862	0.10744
5	0	4	0.865695	0.115799	0.774637	0.145428	0.796753	0.144993	0.904006	0.0982218	0.864701	0.121461	0.877227	0.116271	0.899713	0.0976433	0.902803	0.105448	0.899296	0.10448	0.899713	0.0976433	0.904574	0.0997438	0.902647	0.107469
6	0	5	0.864078	0.116481	0.772194	0.146776	0.796799	0.144985	0.903586	0.0993125	0.864985	0.122493	0.877799	0.115637	0.899088	0.0974998	0.900728	0.106299	0.901989	0.0974296	0.899088	0.0974998	0.904112	0.100942	0.902071	0.107506
7	0	6	0.863263	0.118328	0.772462	0.146364	0.796473	0.14499	0.90381	0.0978746	0.863659	0.124411	0.876724	0.116201	0.898943	0.0975986	0.900774	0.105441	0.900496	0.0987731	0.898943	0.0975986	0.903254	0.101995	0.902204	0.102865


8	1	0	0.898676	0.106335	0.803714	0.146664	0.731897	0.164251	0.907678	0.0977378	0.881843	0.118667	0.847176	0.139034	0.905034	0.0981665	0.905514	0.0996395	0.894907	0.106649	0.905034	0.0981665	0.905469	0.0944568	0.902326	0.10184
9	1	1	0.859187	0.116848	0.759595	0.144859	0.774495	0.147149	0.909596	0.0932258	0.855665	0.126613	0.869454	0.11992	0.909465	0.0928952	0.901641	0.101674	0.903238	0.100963	0.900893	0.0979187	0.910258	0.0940531	0.905722	0.0968582
10	1	2	0.771281	0.153848	0.707682	0.153002	0.780168	0.146306	0.892134	0.0971996	0.823171	0.133693	0.870913	0.116834	0.906775	0.0918486	0.892727	0.103382	0.901216	0.101738	0.896878	0.0971102	0.901918	0.103165	0.901988	0.0992965
11	1	3	0.730186	0.160701	0.68498	0.155029	0.783295	0.144428	0.883823	0.105541	0.80747	0.13489	0.873797	0.114985	0.906267	0.0925509	0.883877	0.113003	0.901933	0.101297	0.895425	0.0970474	0.899506	0.103273	0.901504	0.0990388
12	1	4	0.715052	0.160046	0.672645	0.156039	0.781992	0.144163	0.874277	0.112577	0.792212	0.141169	0.873053	0.115826	0.904336	0.0971099	0.882374	0.11592	0.901067	0.103232	0.8939	0.0997739	0.899047	0.0994019	0.902495	0.0984581
13	1	5	0.710275	0.155954	0.669653	0.155127	0.783088	0.143764	0.872682	0.113816	0.788953	0.1431	0.873983	0.115211	0.902957	0.0981335	0.880304	0.118039	0.900139	0.103324	0.892971	0.099728	0.896747	0.108145	0.901845	0.100883
14	1	6	0.706892	0.155836	0.667938	0.154448	0.782901	0.143749	0.870206	0.117353	0.786835	0.144534	0.873678	0.114445	0.903013	0.0985461	0.88032	0.118525	0.900467	0.102518	0.892711	0.0999018	0.896835	0.107552	0.902431	0.0998209


15	2	0	0.883736	0.114438	0.756722	0.152055	0.716975	0.16679	0.906905	0.101849	0.855101	0.13278	0.835668	0.138643	0.903807	0.0983233	0.900418	0.101438	0.893054	0.112833	0.900804	0.1011	0.90299	0.0997583	0.902262	0.0990985
16	2	1	0.780944	0.148768	0.705134	0.154455	0.759939	0.149277	0.895507	0.100707	0.815533	0.135805	0.86167	0.121525	0.910391	0.0925227	0.89039	0.104123	0.900366	0.100006	0.894042	0.0994241	0.903158	0.0997448	0.90636	0.0962495
17	2	2	0.693311	0.161778	0.655077	0.161254	0.763221	0.147463	0.868745	0.108049	0.770391	0.146176	0.862911	0.118917	0.905001	0.0959072	0.874286	0.114189	0.901522	0.0987413	0.889177	0.100347	0.891291	0.107193	0.904685	0.0930119
18	2	3	0.661537	0.160086	0.63407	0.1608	0.765967	0.144571	0.840958	0.124346	0.746071	0.146706	0.865188	0.117539	0.904957	0.0947213	0.866964	0.115729	0.902527	0.102057	0.887352	0.102499	0.886314	0.109248	0.901324	0.0968391
19	2	4	0.645304	0.154188	0.623746	0.155403	0.765167	0.143845	0.821982	0.136397	0.733533	0.145628	0.863533	0.119819	0.902682	0.0997703	0.857152	0.122761	0.899666	0.104758	0.885438	0.106774	0.880126	0.116981	0.899806	0.0978918
20	2	5	0.640356	0.153326	0.621107	0.154301	0.764402	0.145149	0.810885	0.140414	0.72851	0.147002	0.863779	0.120502	0.90065	0.102875	0.854123	0.125236	0.90099	0.103453	0.884536	0.105868	0.880511	0.114567	0.90105	0.101463
21	2	6	0.639765	0.153283	0.620808	0.154003	0.763303	0.145097	0.813937	0.143247	0.72669	0.147982	0.863656	0.120846	0.900212	0.10348	0.853346	0.127923	0.899219	0.104607	0.884371	0.106414	0.878785	0.118593	0.900473	0.102558


22	3	0	0.869105	0.12413	0.71362	0.163413	0.707605	0.16704	0.905338	0.10284	0.833862	0.133255	0.831615	0.13631	0.903894	0.0990629	0.893158	0.108527	0.891799	0.11137	0.897539	0.102975	0.899766	0.102918	0.909964	0.109948
23	3	1	0.722122	0.162699	0.671085	0.158416	0.745976	0.150135	0.881457	0.107467	0.782191	0.140612	0.851891	0.126775	0.908729	0.0944506	0.875455	0.118621	0.903663	0.0971533	0.887952	0.102056	0.895695	0.107675	0.923733	0.0916698
24	3	2	0.652159	0.163872	0.624674	0.163449	0.747942	0.14787	0.827048	0.132196	0.728797	0.14969	0.85335	0.123845	0.903335	0.0959056	0.852626	0.120446	0.89943	0.104178	0.882522	0.103972	0.877894	0.114805	0.919962	0.0909904
25	3	3	0.619007	0.155712	0.600108	0.158196	0.748576	0.146575	0.781153	0.147554	0.704058	0.146797	0.854701	0.122634	0.899863	0.0994459	0.835631	0.130382	0.899628	0.100588	0.881061	0.105577	0.869695	0.119224	0.922507	0.0903385
26	3	4	0.604927	0.150288	0.591686	0.152676	0.747019	0.14475	0.769907	0.15592	0.693213	0.146595	0.854684	0.122403	0.896392	0.105788	0.825962	0.134018	0.898948	0.102384	0.879621	0.106292	0.867707	0.116759	0.916544	0.086914
27	3	5	0.603136	0.14935	0.590781	0.152386	0.746533	0.145386	0.764623	0.156055	0.688394	0.148603	0.854322	0.123054	0.89407	0.107852	0.82259	0.137685	0.897649	0.105285	0.878701	0.106514	0.864063	0.121127	0.909109	0.100136
28	3	6	0.602548	0.149417	0.590065	0.152299	0.746299	0.144951	0.758708	0.159975	0.686743	0.148458	0.853093	0.124387	0.894384	0.10785	0.821938	0.138212	0.897354	0.105116	0.878532	0.106573	0.864524	0.120882	0.909214	0.0959065


29	4	0	0.853535	0.12865	0.690746	0.165548	0.699484	0.167641	0.900525	0.105913	0.800692	0.142261	0.822266	0.138421	0.90416	0.098728	0.886919	0.113018	-	0.100333	0.89432	0.105575	0.898334	0.106139	-	0.100205
30	4	1	0.687436	0.162305	0.64602	0.164468	0.733323	0.153362	0.871327	0.108835	0.747105	0.150743	0.844321	0.128313	0.907093	0.0961822	0.862695	0.117301	-	0.0973841	0.882029	0.104129	0.888565	0.106548	-	0.101021
31	4	2	0.621215	0.160055	0.598324	0.164046	0.73366	0.148666	0.784464	0.14457	0.70202	0.146885	0.842884	0.125107	0.899843	0.098873	0.826751	0.131175	-	0.0960653	0.876099	0.106505	0.863837	0.115153	-	0.1112
32	4	3	0.589037	0.149124	0.579027	0.153281	0.734306	0.148015	0.745381	0.158963	0.673282	0.152142	0.843796	0.12603	0.893595	0.10428	0.807926	0.137258	-	0.0956774	0.872995	0.10777	0.854207	0.122847	-	0.103948
33	4	4	0.579256	0.14522	0.571864	0.147502	0.731287	0.147884	0.729268	0.165859	0.659335	0.150911	0.843218	0.126337	0.889638	0.111208	0.794569	0.140144	-	0.0932609	0.871338	0.109075	0.843408	0.127476	-	0.105819
34	4	5	0.578409	0.144383	0.571229	0.146685	0.730296	0.148213	0.717757	0.166992	0.654607	0.152153	0.842059	0.12818	0.886563	0.115499	0.789029	0.14579	-	0.0945606	0.870332	0.109302	0.840583	0.130043	-	0.10778
35	4	6	0.578357	0.144093	0.570988	0.146455	0.730025	0.148492	0.716905	0.167243	0.654477	0.151774	0.840457	0.127898	0.886633	0.110703	0.787216	0.145488	-	0.0962831	0.870274	0.109657	0.839275	0.131264	-	0.103656



==> Graphics2.0/AUC/LMdata_weightpolicy_DDK.txt <==
#Weight			2.5k						10k						50k						100k					
#	h	lambda	BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao	
1	0	0.8	0.910075	0.100381	0.900403	0.10078	0.869448	0.123127	0.910075	0.100381	0.909513	0.0921307	0.902642	0.103162	0.910075	0.100381	0.903301	0.107078	0.906556	0.100944	0.910075	0.100381	0.905046	0.0996122	0.904564	0.0994488
2	0	1	0.913002	0.0968417	0.902929	0.0988968	0.872835	0.123525	0.913002	0.0968417	0.908166	0.10269	0.905021	0.103563	0.913002	0.0968417	0.900813	0.109279	0.90366	0.103276	0.913002	0.0968417	0.91205	0.0913477	0.903162	0.0997894
3	0	1.2	0.915657	0.0933625	0.898434	0.107919	0.873286	0.12662	0.915657	0.0933625	0.909676	0.0931116	0.903403	0.0989589	0.915657	0.0933625	0.904506	0.107974	0.910244	0.0952921	0.915657	0.0933625	0.914605	0.0895859	0.905958	0.100577
4	0	1.4	0.917328	0.0910299	0.900236	0.104097	0.878584	0.119153	0.917328	0.0910299	0.907518	0.0996678	0.902338	0.104131	0.917328	0.0910299	0.905769	0.107848	0.907805	0.0947523	0.917328	0.0910299	0.916938	0.0876677	0.904366	0.0965272
5	0	1.6	0.918412	0.0893841	0.900922	0.104252	0.883438	0.116779	0.918412	0.0893841	0.905373	0.100195	0.907122	0.0960892	0.918412	0.0893841	0.904426	0.11683	0.906493	0.0930276	0.918412	0.0893841	0.917524	0.0881279	0.907625	0.0986856
6	0	1.8	0.919132	0.088113	0.897851	0.105543	0.884134	0.116886	0.919132	0.088113	0.903442	0.0987396	0.904836	0.0961243	0.919132	0.088113	0.900401	0.122214	0.901534	0.0939026	0.919132	0.088113	0.916971	0.0879798	0.908496	0.0962649


7	1	0.8	0.917546	0.0862897	0.862011	0.119277	0.857499	0.114135	0.917645	0.0861509	0.852963	0.10868	0.862887	0.0952133	0.917636	0.0861207	0.893932	0.0984018	0.89382	0.0955394	0.917636	0.0861207	0.90384	0.0946775	0.900273	0.0954904
8	1	1	0.917117	0.0872041	0.836313	0.137485	0.85127	0.113627	0.916866	0.0877247	0.845095	0.100677	0.849503	0.111692	0.916834	0.0877422	0.888328	0.103045	0.893084	0.0946482	0.916834	0.0877422	0.903611	0.0962643	0.899571	0.0956045
9	1	1.2	0.916309	0.0883571	0.817967	0.144703	0.830172	0.130979	0.915973	0.088131	0.815558	0.1282	0.817153	0.116798	0.915761	0.0882721	0.891751	0.0967679	0.887297	0.0984273	0.915761	0.0882721	0.902059	0.0939238	0.900282	0.0954366
10	1	1.4	0.914153	0.0895048	0.81542	0.121771	0.814751	0.134397	0.913189	0.0901232	0.818785	0.141066	0.844044	0.108661	0.912471	0.0906965	0.894121	0.0924448	0.890913	0.0956178	0.912471	0.0906965	0.899379	0.0953213	0.897253	0.0949655
11	1	1.6	0.907695	0.0904023	0.792154	0.132348	0.785693	0.137246	0.905156	0.0938535	0.802234	0.151849	0.847759	0.116849	0.903113	0.0956351	0.888259	0.0951145	0.889364	0.0952737	0.903113	0.0956351	0.895673	0.0960497	0.894749	0.0948709
12	1	1.8	0.893177	0.102647	0.743855	0.155665	0.729874	0.181199	0.890045	0.103373	0.797295	0.14699	0.829413	0.131989	0.886679	0.107174	0.877261	0.106863	0.87706	0.106484	0.886679	0.107174	0.885461	0.101003	0.883437	0.102373


13	2	0.8	0.909818	0.0902134	0.837295	0.130035	0.847095	0.127752	0.909714	0.0900204	0.844018	0.114698	0.837445	0.138268	0.909697	0.0901002	0.877285	0.10611	0.886857	0.0986624	0.909697	0.0901002	0.884946	0.101003	0.899002	0.094606
14	2	1	0.908623	0.0918276	0.827214	0.132321	0.819816	0.127759	0.908527	0.091796	0.828878	0.128268	0.861285	0.10694	0.908441	0.0917385	0.877066	0.101658	0.88411	0.0977891	0.90844	0.0917193	0.885695	0.102283	0.894726	0.0972464
15	2	1.2	0.855845	0.114758	0.788154	0.118988	0.765456	0.135124	0.845784	0.116692	0.780167	0.151172	0.824256	0.1173	0.836884	0.126626	0.838099	0.117876	0.839124	0.121224	0.836837	0.126709	0.83865	0.121539	0.840878	0.121447
16	2	1.4	0.716742	0.129231	0.732166	0.145495	0.685684	0.148586	0.666038	0.131892	0.698829	0.133513	0.69991	0.128862	0.652137	0.14094	0.674135	0.129155	0.666059	0.131016	0.652123	0.141028	0.665608	0.131133	0.663339	0.132396
17	2	1.6	0.670133	0.134361	0.693368	0.146707	0.671179	0.159509	0.604499	0.131268	0.666964	0.138768	0.661745	0.133399	0.59009	0.143617	0.618143	0.131533	0.608344	0.133222	0.589884	0.143504	0.605455	0.134871	0.604106	0.136094
18	2	1.8	0.652224	0.138916	0.661442	0.189305	0.649583	0.182555	0.581133	0.132771	0.666834	0.138467	0.650777	0.138525	0.567105	0.141495	0.594532	0.133937	0.583461	0.13282	0.567229	0.141695	0.5838	0.134211	0.581546	0.134738


19	3	0.8	0.904737	0.0933268	0.832861	0.129832	0.844514	0.1305	0.904699	0.0931059	0.838937	0.102007	0.83514	0.13661	0.904717	0.0931087	0.874979	0.107576	0.880584	0.105935	0.904718	0.0931038	0.878129	0.108171	0.893763	0.0962786
20	3	1	0.903806	0.0941291	0.82015	0.127219	0.816656	0.141595	0.90335	0.0947044	0.803251	0.119489	0.851922	0.114761	0.90315	0.0949146	0.869918	0.109523	0.879756	0.1087	0.903138	0.0949191	0.883796	0.101511	0.890273	0.0992457
21	3	1.2	0.714132	0.116704	0.735821	0.119039	0.693077	0.131143	0.645224	0.129561	0.67233	0.132457	0.670075	0.127573	0.622565	0.14317	0.645804	0.126801	0.640475	0.131233	0.622075	0.143345	0.63953	0.132115	0.636818	0.134228
22	3	1.4	0.644452	0.122102	0.680361	0.135807	0.642753	0.138381	0.590925	0.135751	0.638993	0.128464	0.630076	0.125585	0.580146	0.14091	0.601976	0.127012	0.597369	0.130516	0.579956	0.140985	0.594195	0.131291	0.588422	0.134601
23	3	1.6	0.611864	0.128512	0.648433	0.132098	0.62674	0.140968	0.574125	0.135551	0.617191	0.130722	0.608832	0.12961	0.563279	0.139993	0.582265	0.130765	0.578069	0.131793	0.563217	0.140256	0.574982	0.13202	0.571987	0.133476
24	3	1.8	0.597795	0.131415	0.622216	0.159822	0.607317	0.150583	0.561379	0.133349	0.609804	0.135138	0.598032	0.131571	0.554165	0.137877	0.572525	0.131533	0.569182	0.13062	0.553869	0.137906	0.567499	0.130259	0.562955	0.133032


25	4	0.8	0.902509	0.0948276	0.842004	0.120523	0.831897	0.131697	0.902473	0.0946303	0.846514	0.11287	0.833161	0.132604	0.902429	0.0947031	0.874047	0.106464	0.877742	0.112858	0.90243	0.0947013	0.880464	0.107549	0.890074	0.101623
26	4	1	0.901329	0.0953761	0.819082	0.131382	0.827928	0.132332	0.900839	0.0964262	0.818638	0.135252	0.840198	0.111909	0.900778	0.0964503	0.873005	0.109525	0.879376	0.10716	0.900762	0.0964441	0.878469	0.109197	0.888691	0.102268
27	4	1.2	0.67076	0.12021	0.699462	0.116113	0.666342	0.124335	0.625056	0.133687	0.642011	0.127658	0.639355	0.121387	0.618341	0.148761	0.633059	0.130128	0.631153	0.137082	0.617447	0.149981	0.629452	0.137631	0.626816	0.144041
28	4	1.4	0.624158	0.124513	0.646632	0.134299	0.62431	0.129492	0.58429	0.136357	0.614978	0.128627	0.613526	0.126815	0.582786	0.146906	0.601684	0.134207	0.59414	0.138653	0.580902	0.149047	0.592149	0.139157	0.588965	0.145765
29	4	1.6	0.59856	0.126609	0.621635	0.128874	0.603998	0.136774	0.569719	0.134577	0.599128	0.132256	0.596548	0.128188	0.566259	0.145899	0.582927	0.136396	0.58416	0.139363	0.564985	0.147444	0.580049	0.138681	0.575244	0.143356
30	4	1.8	0.585518	0.1306	0.60327	0.146834	0.587534	0.141482	0.565106	0.136953	0.595057	0.134165	0.592216	0.13181	0.560682	0.145572	0.575013	0.137559	0.573412	0.140284	0.560395	0.147356	0.571013	0.141711	0.566855	0.143093



==> Graphics2.0/AUC/LMdata_weightpolicy_FSK.txt <==
#	BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao	
0	0.913002	0.00937831	0.882982	0.0131636	0.818252	0.0226309	0.913002	0.00937831	0.908166	0.0105452	0.905021	0.0107254	0.913002	0.00937831	0.900813	0.0119418	0.90366	0.0106658	0.913002	0.0968417	0.91205	0.0913477	0.903162	0.0997894
1	0.914547	0.00897224	0.866968	0.0142639	0.84271	0.0187059	0.914601	0.00889651	0.908856	0.00986424	0.906052	0.00930077	0.91331	0.0090556	0.901915	0.00910776	0.906683	0.00888922	0.91331	0.0951609	0.900982	0.109793	0.897899	0.10493
2	0.913574	0.00892395	0.855488	0.0156637	0.861003	0.0150713	0.914517	0.00864573	0.905205	0.00924699	0.907661	0.00875897	0.911113	0.00898233	0.899858	0.011784	0.896055	0.0110537	0.911053	0.0947603	0.89327	0.110976	0.895317	0.107302
3	0.913925	0.00883581	0.84443	0.01482	0.8627	0.0126557	0.914345	0.00857757	0.905104	0.00815735	0.902089	0.0103002	0.909448	0.00900378	0.89549	0.0124989	0.885522	0.0118005	0.909328	0.0950628	0.8848	0.102945	0.888645	0.120523
4	0.913625	0.00880367	0.831634	0.0162685	0.86666	0.0114472	0.913699	0.00859508	0.902227	0.00755462	0.901065	0.00785938	0.906945	0.00911181	0.892799	0.0112739	0.886575	0.0103728	0.906709	0.0956636	0.881644	0.111353	0.871605	0.133372
5	0.912941	0.00888364	0.825016	0.0161731	0.870043	0.0103591	0.912527	0.00869771	0.900225	0.00780277	0.888439	0.0107772	0.904441	0.00942053	0.876566	0.0155581	0.883032	0.0102764	0.903909	0.0973287	0.877162	0.101855	0.879244	0.111837
6	0.912216	0.00915412	0.817566	0.0173458	0.871202	0.00993857	0.911127	0.00883012	0.891706	0.0096915	0.879725	0.00913559	0.901865	0.00966041	0.869065	0.0160608	0.868323	0.0137985	0.901058	0.0987956	0.87445	0.103618	0.87614	0.108972
7	0.911787	0.00924651	0.802227	0.0189972	0.870165	0.0107867	0.910447	0.00896718	0.886827	0.0102113	0.882789	0.00999537	0.899796	0.00987071	0.859573	0.0167302	0.851671	0.0164007	0.898726	0.100053	0.8637	0.112378	0.87376	0.111588
8	0.910436	0.00938103	0.800593	0.0185253	0.869166	0.010136	0.90945	0.00912657	0.885715	0.0101685	0.871636	0.0121767	0.897296	0.0101321	0.861978	0.0155729	0.852131	0.0156575	0.896345	0.101403	0.855222	0.120082	0.874885	0.107505



==> Graphics2.0/AUC/LMdata_weightpolicy_NSPDK.txt <==
#Weight			2.5k						10k						50k						100k					
#	h	d	BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao		BPAw	+-	BPAMixedTap		dualTao	
1	0	0	0.906948	0.0973571	0.893899	0.0997722	0.847238	0.129601	0.906948	0.0973571	0.894682	0.100462	0.892271	0.105353	0.906948	0.0973571	0.882081	0.113888	0.8902	0.105201	0.906948	0.0973571	0.897191	0.0989792	0.884429	0.110554
2	0	1	0.90766	0.0919741	0.868475	0.131418	0.877729	0.113655	0.907943	0.0952576	0.85118	0.133731	0.842793	0.134795	0.907943	0.0952576	0.796808	0.149563	0.798979	0.137639	0.907943	0.0952576	0.829325	0.126339	0.836401	0.130006
3	0	2	0.901451	0.0946231	0.869223	0.121678	0.867694	0.123558	0.903758	0.0929624	0.830464	0.136623	0.83103	0.131418	0.903919	0.0927322	0.802358	0.137714	0.826193	0.138931	0.903919	0.0927322	0.807827	0.12948	0.812016	0.121732
4	0	3	0.900224	0.0963087	0.873801	0.11939	0.866558	0.124881	0.901633	0.0951708	0.83601	0.142425	0.829979	0.135837	0.902008	0.094593	0.781194	0.139979	0.791468	0.125302	0.902008	0.094593	0.808007	0.12066	0.808246	0.106135
5	0	4	0.900588	0.0932596	0.872234	0.118362	0.86247	0.129933	0.900721	0.0957991	0.833876	0.142902	0.822192	0.147382	0.899713	0.0976433	0.777585	0.13104	0.789299	0.123568	0.899713	0.0976433	0.806739	0.119423	0.81002	0.109508
6	0	5	0.899042	0.0959492	0.870402	0.119389	0.86637	0.122093	0.899606	0.0970047	0.830098	0.145601	0.81847	0.149386	0.899088	0.0974998	0.780833	0.129885	0.788684	0.128897	0.899088	0.0974998	0.804132	0.122259	0.812781	0.107933
7	0	6	0.898455	0.0966136	0.87023	0.119478	0.860598	0.130515	0.899632	0.0967728	0.835027	0.142626	0.827681	0.145851	0.898943	0.0975986	0.777302	0.129749	0.789239	0.133244	0.898943	0.0975986	0.796086	0.126479	0.810289	0.108015


8	1	0	0.905909	0.0986194	0.866043	0.117917	0.846961	0.125071	0.90609	0.0975992	0.883806	0.111163	0.8866	0.106229	0.905034	0.0981665	0.865869	0.112866	0.886591	0.104827	0.905034	0.0981665	0.865598	0.118488	0.868029	0.116105
9	1	1	0.900672	0.0979106	0.85703	0.113728	0.850918	0.133594	0.903963	0.0955746	0.839571	0.133898	0.827566	0.125088	0.900927	0.0978216	0.810447	0.162485	0.814147	0.143245	0.900893	0.0979187	0.826735	0.13271	0.840493	0.131745
10	1	2	0.895351	0.0998974	0.836522	0.125347	0.832388	0.120735	0.898578	0.0966103	0.820162	0.132767	0.776877	0.155946	0.897034	0.0969302	0.799517	0.145946	0.802271	0.147377	0.896878	0.0971102	0.804737	0.132549	0.824985	0.129728
11	1	3	0.892014	0.103173	0.831644	0.125857	0.825769	0.123524	0.897016	0.0980955	0.809618	0.135817	0.767223	0.149404	0.895548	0.0969557	0.796492	0.148532	0.807223	0.129649	0.895425	0.0970474	0.80257	0.121225	0.83512	0.107369
12	1	4	0.88799	0.107347	0.829771	0.125036	0.821586	0.125433	0.895872	0.100327	0.802421	0.139099	0.76228	0.153219	0.894028	0.0996002	0.784177	0.148429	0.812384	0.11474	0.8939	0.0997739	0.79905	0.129863	0.82692	0.111066
13	1	5	0.886208	0.109084	0.827776	0.126091	0.81942	0.127961	0.895506	0.10026	0.799816	0.140344	0.76049	0.154307	0.893	0.0994649	0.78407	0.146955	0.812774	0.114174	0.892971	0.099728	0.798031	0.130065	0.809884	0.115328
14	1	6	0.886727	0.108161	0.827505	0.126306	0.819295	0.128161	0.895298	0.100166	0.798502	0.140471	0.76391	0.153724	0.89289	0.0995179	0.787179	0.145504	0.80555	0.12219	0.892711	0.0999018	0.798434	0.128831	0.81495	0.109559


15	2	0	0.904434	0.0999966	0.838172	0.130164	0.844476	0.129226	0.903915	0.0992238	0.881302	0.115443	0.884499	0.108087	0.900804	0.1011	0.865793	0.135433	0.873428	0.110466	0.900804	0.1011	0.857605	0.120323	0.861459	0.117955
16	2	1	0.894769	0.101895	0.824751	0.128196	0.807173	0.1499	0.900118	0.0954219	0.814355	0.14729	0.738252	0.204095	0.894236	0.0996199	0.79201	0.168157	0.796342	0.145763	0.894042	0.0994241	0.801406	0.161022	0.83881	0.130714
17	2	2	0.880886	0.105241	0.795657	0.140373	0.755991	0.164231	0.891276	0.101259	0.759468	0.161256	0.73253	0.160508	0.88989	0.0997718	0.762573	0.161426	0.826464	0.131484	0.889177	0.100347	0.819729	0.141833	0.833307	0.115548
18	2	3	0.873348	0.110688	0.779039	0.149642	0.744442	0.161819	0.888986	0.103682	0.744725	0.162291	0.73393	0.148855	0.88775	0.102178	0.751346	0.157551	0.81999	0.133795	0.887352	0.102499	0.810722	0.138941	0.82597	0.119688
19	2	4	0.868145	0.115216	0.77625	0.149555	0.739485	0.161318	0.888158	0.10536	0.739249	0.161328	0.729123	0.149773	0.886075	0.106364	0.749037	0.155375	0.817431	0.12472	0.885438	0.106774	0.809311	0.13643	0.82904	0.115628
20	2	5	0.863145	0.118089	0.77378	0.151013	0.734237	0.162529	0.88465	0.107892	0.734455	0.162586	0.727865	0.149441	0.885111	0.105573	0.742629	0.153998	0.813191	0.124917	0.884536	0.105868	0.806772	0.134022	0.822148	0.115299
21	2	6	0.862618	0.118462	0.773579	0.150918	0.734098	0.162541	0.884767	0.108079	0.734286	0.162906	0.730038	0.147299	0.88495	0.105535	0.741922	0.152635	0.812267	0.123009	0.884371	0.106414	0.803106	0.135428	0.820569	0.11142


22	3	0	0.90313	0.0995867	0.819924	0.132357	0.846975	0.124248	0.902549	0.100696	0.870945	0.116844	0.87334	0.113122	0.897565	0.102992	0.863547	0.128004	0.863099	0.118457	0.897539	0.102975	0.848504	0.120551	0.853194	0.134158
23	3	1	0.886945	0.103857	0.798793	0.136548	0.731932	0.172408	0.894793	0.0999449	0.742642	0.176916	0.737624	0.194001	0.88868	0.101239	0.74815	0.18325	0.809853	0.147337	0.887952	0.102056	0.821159	0.150242	0.827051	0.141332
24	3	2	0.865218	0.1136	0.728494	0.166001	0.67548	0.19499	0.886918	0.103037	0.694196	0.201186	0.713414	0.195024	0.883685	0.103264	0.715622	0.191439	0.797351	0.162945	0.882522	0.103972	0.763834	0.185007	0.818493	0.140833
25	3	3	0.859747	0.117308	0.718635	0.164589	0.668746	0.182107	0.882246	0.106432	0.684386	0.19047	0.707457	0.183091	0.88189	0.105261	0.712359	0.180644	0.796278	0.159138	0.881061	0.105577	0.759253	0.171587	0.820523	0.132741
26	3	4	0.854221	0.122485	0.716628	0.16432	0.665068	0.180302	0.879005	0.107975	0.682836	0.189841	0.704189	0.179929	0.880434	0.105601	0.706947	0.180014	0.795766	0.159611	0.879621	0.106292	0.754637	0.172248	0.82606	0.130828
27	3	5	0.850529	0.125186	0.715257	0.165258	0.662027	0.180264	0.877963	0.110978	0.679417	0.189021	0.697026	0.181298	0.879448	0.105411	0.70252	0.177471	0.788273	0.162147	0.878701	0.106514	0.748817	0.168345	0.819928	0.130899
28	3	6	0.850395	0.125349	0.714977	0.165592	0.6624	0.179417	0.879426	0.108186	0.678975	0.188322	0.698475	0.180576	0.878882	0.10588	0.701475	0.176596	0.790267	0.159665	0.878532	0.106573	0.748231	0.168913	0.824278	0.125355


29	4	0	0.901832	0.101244	0.810478	0.132955	0.845371	0.124055	0.9011	0.100598	0.866035	0.120951	0.86219	0.116446	0.894359	0.105435	0.847481	0.132633	0.849289	0.119003	0.89432	0.105575	0.843344	0.130159	0.865669	0.124141
30	4	1	0.878475	0.106997	0.775016	0.158576	0.654099	0.171391	0.888099	0.104408	0.697895	0.180523	0.728374	0.183787	0.882727	0.103829	0.703886	0.193344	0.781792	0.163846	0.882029	0.104129	0.779638	0.178799	0.868485	0.109117
31	4	2	0.840571	0.127254	0.711365	0.173793	0.610348	0.191469	0.87804	0.109582	0.649054	0.204065	0.687345	0.199212	0.877319	0.105902	0.655826	0.206158	0.788728	0.166698	0.876099	0.106505	0.73088	0.184313	0.836551	0.109345
32	4	3	0.844011	0.123237	0.69563	0.172797	0.590925	0.176821	0.872104	0.110464	0.634514	0.191825	0.672056	0.194084	0.874048	0.107079	0.648916	0.194026	0.78292	0.164271	0.872995	0.10777	0.716406	0.182226	0.850484	0.107318
33	4	4	0.832915	0.125212	0.692752	0.173195	0.588721	0.176081	0.870803	0.112229	0.628404	0.192143	0.671843	0.185567	0.872146	0.108732	0.646313	0.185514	0.778864	0.163473	0.871338	0.109075	0.714676	0.17972	0.855337	0.103102
34	4	5	0.835038	0.125362	0.691238	0.173496	0.585947	0.174827	0.867747	0.11317	0.626073	0.192579	0.671695	0.183495	0.871193	0.108791	0.642008	0.1836	0.775794	0.162016	0.870332	0.109302	0.711666	0.173937	0.851114	0.109049
35	4	6	0.835901	0.125973	0.6907	0.173643	0.585603	0.174713	0.866331	0.113633	0.62485	0.191699	0.669567	0.183971	0.871331	0.108784	0.639227	0.182766	0.773729	0.162137	0.870274	0.109657	0.711964	0.173645	0.850528	0.115308



==> Graphics2.0/AUC/oldestpolicy_DDK.txt <==
#	h	lambda	BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold	
1	0	0.8	0.523235	0.0998281	0.510794	0.0991902	0.494799	0.0970277	0.523235	0.0998281	0.514768	0.0979321	0.507499	0.0978034
2	0	1	0.521892	0.0998588	0.510683	0.0990144	0.497641	0.099317	0.521892	0.0998588	0.518144	0.0994608	0.510496	0.0992687
3	0	1.2	0.521116	0.0998433	0.512311	0.100728	0.498941	0.0978409	0.521116	0.0998433	0.517613	0.0977479	0.511057	0.099428
4	0	1.4	0.520567	0.0997661	0.511305	0.0985286	0.500931	0.0987184	0.520567	0.0997661	0.518187	0.0992759	0.507956	0.0987506
5	0	1.6	0.520263	0.0997563	0.513382	0.098184	0.498028	0.0972598	0.520263	0.0997563	0.51615	0.0994129	0.51007	0.0973344
6	0	1.8	0.519965	0.0997985	0.513076	0.0997455	0.500203	0.0983408	0.519965	0.0997985	0.518382	0.0975112	0.511772	0.0984262


7	1	0.8	0.560507	0.0946499	0.505652	0.0970031	0.496138	0.0994389	0.560507	0.0946499	0.516795	0.0944286	0.509987	0.0984995
8	1	1	0.563128	0.0944329	0.504883	0.0981612	0.498298	0.097048	0.563128	0.0944329	0.517109	0.097385	0.512081	0.0979108
9	1	1.2	0.565443	0.0944634	0.506129	0.0990225	0.497581	0.0969986	0.565443	0.0944634	0.521156	0.0970911	0.512626	0.0987568
10	1	1.4	0.567173	0.0942645	0.506855	0.100207	0.49805	0.0999085	0.567173	0.0942645	0.522837	0.0974404	0.512325	0.0982071
11	1	1.6	0.568573	0.0941314	0.508075	0.0984096	0.499824	0.0986461	0.568573	0.0941314	0.523269	0.0954291	0.516409	0.100166
12	1	1.8	0.569789	0.0942189	0.507934	0.0970294	0.502086	0.0967804	0.569789	0.0942189	0.527284	0.0952989	0.518155	0.097198


13	2	0.8	0.560117	0.0939399	0.497212	0.0977319	0.498414	0.0992807	0.561503	0.0936955	0.513383	0.09808	-	-
14	2	1	0.568395	0.0934695	0.500564	0.0994314	0.501315	0.0996599	0.570558	0.0931998	0.514949	0.0995357	-	-
15	2	1.2	0.579525	0.0928786	0.499723	0.0991585	0.504111	0.0976566	0.583622	0.0927506	0.514487	0.098567	-	-
16	2	1.4	0.59361	0.0924979	0.499165	0.0972726	0.502556	0.0970137	0.60151	0.092148	0.516283	0.097143	-	-
17	2	1.6	0.608041	0.0920179	0.499903	0.0979305	0.503403	0.100488	0.622961	0.0921022	0.518549	0.0988111	-	-
18	2	1.8	0.620992	0.0922562	0.502294	0.0983828	0.50345	0.099586	0.644806	0.0925078	0.519193	0.0985161	-	-


19	3	0.8	0.562128	0.0954833	0.49453	0.097772	0.502262	0.098198	0.567993	0.0947173	0.511783	0.0988534	-	-
20	3	1	0.568383	0.0950147	0.49642	0.0979641	0.504382	0.100084	0.577369	0.0939613	0.512214	0.0995517	-	-
21	3	1.2	0.575422	0.0941937	0.496831	0.0968865	0.50347	0.100173	0.593273	0.0932599	0.512431	0.0995469	-	-
22	3	1.4	0.582186	0.0939687	0.497472	0.0981505	0.507868	0.0986195	0.617507	0.0937866	0.512758	0.0993194	-	-
23	3	1.6	0.589692	0.0947169	0.494019	0.0985341	0.506048	0.101341	0.648916	0.0948333	0.511303	0.1033	-	-
24	3	1.8	0.598783	0.0956507	0.487885	0.0991413	0.501992	0.100877	0.674069	0.0945398	0.512163	0.10163	-	-


25	4	0.8	0.56127	0.0963908	0.493686	0.0984925	-	-	0.571644	0.0954379	0.507799	0.0973897	-	-
26	4	1	0.565045	0.0965459	0.495725	0.0980821	-	-	0.580092	0.0948932	0.506585	0.0973808	-	-
27	4	1.2	0.569364	0.0962371	0.492394	0.0973867	-	-	0.591493	0.0942321	0.508232	0.0994298	-	-
28	4	1.4	0.573378	0.0960469	0.490326	0.0973531	-	-	0.609003	0.0934414	0.50819	0.0993727	-	-
29	4	1.6	0.576575	0.0976835	0.479285	0.0995125	-	-	0.624198	0.0950764	0.499321	0.102217	-	-
30	4	1.8	0.577843	0.102235	0.465435	0.10369	-	-	0.621945	0.0991108	0.48532	0.107904	-	-



==> Graphics2.0/AUC/oldestpolicy_FSK.txt <==
#h	BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold	
0	0.521892	0.0998588	0.510683	0.0990144	0.497641	0.099317	0.521892	0.0998588	0.518144	0.0994608	0.510496	0.0992687
1	0.576903	0.0944675	0.513644	0.0961728	0.50692	0.0988165	0.576903	0.0944675	0.533459	0.0976725	0.52502	0.100055
2	0.62647	0.0925156	0.505881	0.0988542	0.507162	0.098478	0.640966	0.0922118	0.528654	0.0988103	0.531503	0.099599
3	0.597016	0.0940838	0.500689	0.0974577	0.506283	0.0986479	0.659346	0.0935486	0.525058	0.0999177	0.535674	0.0986382
4	0.588785	0.0948539	0.493202	0.0980864	0.50589	0.100697	0.640716	0.0932089	0.514546	0.0993591	0.538088	0.0992163
5	0.581914	0.0954286	0.491285	0.0982676	0.506338	0.0982622	0.629958	0.0938615	0.512212	0.101102	0.536237	0.0991738
6	0.576906	0.0962968	0.488295	0.0987818	0.506192	0.0989677	0.6233	0.0938373	0.50851	0.0992915	0.538732	0.0988221
7	0.573728	0.0972103	0.490839	0.0981045	0.506068	0.0985538	0.617202	0.0940503	0.504922	0.0982637	0.536536	0.0980209
8	0.570689	0.0975525	0.486936	0.0974538	0.504038	0.0996382	0.613481	0.0945139	0.501247	0.0997942	0.537537	0.100575



==> Graphics2.0/AUC/oldestpolicy_NSPDK.txt <==
#Oldest			10k						50k					
#	h	d	BPAoldest		MIxedold		Dualold		BPAoldest		MIxedold		Dualold	
1	0	0	0.521892	0.0998588	0.510683	0.0990144	0.497641	0.099317	0.521892	0.0998588	0.518144	0.0994608	0.510496	0.0992687
2	0	1	0.535948	0.10012	0.508123	0.10059	0.504365	0.0991684	0.535948	0.10012	0.518005	0.0990041	0.511358	0.0990541
3	0	2	0.550691	0.0967222	0.51413	0.0984749	0.5078	0.096675	0.550691	0.0967222	0.525856	0.0983091	0.517336	0.100037
4	0	3	0.569563	0.0947215	0.516483	0.0983821	0.508609	0.100031	0.569563	0.0947215	0.530192	0.0987419	0.527321	0.101029
5	0	4	0.57626	0.0950485	0.519588	0.101717	0.514026	0.101223	0.57626	0.0950485	0.532121	0.10065	0.528922	0.09953
6	0	5	0.58035	0.0960011	0.517158	0.10244	0.515251	0.102399	0.58035	0.0960011	0.532921	0.102471	0.532171	0.101917
7	0	6	0.587716	0.0952708	0.518043	0.101588	0.51801	0.100505	0.587716	0.0952708	0.532727	0.100293	0.534225	0.103503


8	1	0	0.598489	0.0932775	0.510421	0.0983283	0.503548	0.100456	0.598489	0.0932775	0.532536	0.100614	0.524429	0.0989415
9	1	1	0.641928	0.0929382	0.504494	0.0969679	0.5073	0.0982814	0.645094	0.0928071	0.524916	0.0982177	0.533111	0.10008
10	1	2	0.631439	0.0932102	0.500308	0.0992854	0.507873	0.0979464	0.665112	0.0929965	0.520562	0.100331	0.532821	0.0994023
11	1	3	0.621704	0.0924155	0.500513	0.0964515	0.512237	0.0996667	0.68316	0.0931621	0.519125	0.100525	0.538851	0.0998904
12	1	4	0.616778	0.0937705	0.497838	0.100641	0.515229	0.100296	0.690769	0.0932731	0.51696	0.0987691	0.541022	0.101105
13	1	5	0.611395	0.0945046	0.494153	0.0993928	0.518617	0.100858	0.692155	0.0930553	0.518888	0.10059	0.546286	0.0991247
14	1	6	0.61264	0.0937664	0.492896	0.100136	0.519866	0.0993899	0.693398	0.0925744	0.517249	0.0988922	0.549972	0.100935


15	2	0	0.626613	0.0921466	0.502322	0.0968073	0.505525	0.101099	0.675526	0.0926809	0.529459	0.0999278	-	-
16	2	1	0.597098	0.0942852	0.496156	0.0970064	0.504295	0.101044	0.669313	0.0926332	0.516929	0.0994827	-	-
17	2	2	0.576897	0.0956196	0.492179	0.09781	0.509601	0.0995353	0.653735	0.0927666	0.510355	0.101114	-	-
18	2	3	0.574897	0.0941071	0.490119	0.0973168	0.512782	0.100052	0.654225	0.0920827	0.505565	0.0995413	-	-
19	2	4	0.574518	0.0953458	0.488929	0.0979359	0.516939	0.102177	0.652201	0.0926008	0.506478	0.100478	-	-
20	2	5	0.575532	0.0961062	0.486971	0.100669	0.51973	0.101846	0.649607	0.0930385	0.502718	0.100118	-	-
21	2	6	0.577108	0.0963639	0.484845	0.0982617	0.520233	0.102059	0.651175	0.092431	0.502769	0.0988736	-	-


22	3	0	0.601558	0.0938985	0.498042	0.0989973	-	-	0.678256	0.0926825	0.521507	0.0979712	-	-
23	3	1	0.579287	0.0964552	0.492808	0.0992165	-	-	0.644969	0.0923039	0.510062	0.0982713	-	-
24	3	2	0.561161	0.0958716	0.487118	0.0993329	-	-	0.630316	0.0927998	0.503684	0.0991483	-	-
25	3	3	0.562336	0.0961571	0.486275	0.0998548	-	-	0.630927	0.0919492	0.498944	0.0985108	-	-
26	3	4	0.562877	0.0976761	0.482972	0.0989975	-	-	0.629924	0.0932765	0.499463	0.0990277	-	-
27	3	5	0.56352	0.0982607	0.483652	0.0988721	-	-	0.629831	0.0937564	0.494614	0.100742	-	-
28	3	6	0.563005	0.0990777	0.484392	0.0980367	-	-	0.632988	0.0928842	0.495297	0.0993083	-	-


29	4	0	0.587965	0.0948262	0.494365	0.0965485	-	-	0.655413	0.0924857	0.517741	0.0974401	-	-
30	4	1	0.568127	0.0973069	0.488595	0.098979	-	-	0.631499	0.0926774	0.505861	0.0975982	-	-
31	4	2	0.554608	0.0973467	0.486087	0.0987676	-	-	0.615864	0.0930627	0.497564	0.0991127	-	-
32	4	3	0.558473	0.0972723	0.483857	0.0995632	-	-	0.616873	0.0923927	0.494618	0.0981539	-	-
33	4	4	0.553891	0.099534	0.486142	0.0989142	-	-	0.617841	0.0935396	0.494177	0.0998566	-	-
34	4	5	0.545037	0.101337	0.483172	0.0984398	-	-	0.618891	0.0934688	0.493757	0.0986749	-	-
35	4	6	0.534144	0.105817	0.481995	0.0999835	-	-	0.6238	0.0931497	0.493525	0.0991992	-	-



==> Graphics2.0/AUC/weightpolicy_FSK.txt <==
#h	BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao	
0	0.521892	0.0998588	0.539458	0.12209	0.535745	0.128193	0.521892	0.0998588	0.529975	0.117195	0.533675	0.129403
1	0.576903	0.0944675	0.554476	0.124116	0.542473	0.12956	0.576903	0.0944675	0.561722	0.114904	0.547372	0.120011
2	0.638872	0.0923022	0.53302	0.12827	0.546226	0.121338	0.640966	0.0922118	0.53845	0.121264	0.566957	0.11951
3	0.658592	0.0936103	0.538487	0.125559	0.547211	0.127876	0.684526	0.0944572	0.543319	0.120292	0.560225	0.115004
4	0.665182	0.0927139	0.52085	0.128683	0.532159	0.129912	0.708328	0.0950772	0.527778	0.125541	0.560788	0.116069
5	0.671132	0.0935128	0.532492	0.134822	0.527928	0.123595	0.72337	0.09491	0.536321	0.127326	0.570345	0.113261
6	0.676994	0.0940421	0.493827	0.135533	0.54245	0.120007	0.733945	0.0958355	0.557109	0.128295	0.560465	0.116128
7	0.681502	0.0946206	0.536691	0.132284	0.540188	0.121342	0.741632	0.0958636	0.544143	0.125979	0.559505	0.114767
8	0.68183	0.09465	0.506894	0.134402	0.533181	0.128181	0.746186	0.0966309	0.534476	0.128811	0.582053	0.115758



==> Graphics2.0/AUC/weightpolicy_sorted.txt <==
#Weight			10k						50k					
#	h	lambda	BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao	
1	0	0.8	0.523235	0.0998281	0.535798	0.119733	0.533922	0.126194	0.523235	0.0998281	0.541658	0.114871	0.534222	0.120233
2	0	1	0.521892	0.0998588	0.539458	0.12209	0.535745	0.128193	0.521892	0.0998588	0.529975	0.117195	0.533675	0.129403
3	0	1.2	0.521116	0.0998433	0.534854	0.128415	0.533147	0.136229	0.521116	0.0998433	0.534839	0.114551	0.533905	0.13046
4	0	1.4	0.520567	0.0997661	0.531363	0.128784	0.520014	0.139609	0.520567	0.0997661	0.529053	0.117106	0.533701	0.127422
5	0	1.6	0.520263	0.0997563	0.540387	0.129188	0.527751	0.135645	0.520263	0.0997563	0.537398	0.11425	0.527689	0.131682
6	0	1.8	0.519965	0.0997985	0.52218	0.133225	0.521264	0.141915	0.519965	0.0997985	0.52691	0.116533	0.526339	0.132714


7	1	0.8	0.560507	0.0946499	0.532124	0.140997	0.523608	0.144397	0.560507	0.0946499	0.553948	0.122881	0.55122	0.129156
8	1	1	0.563128	0.0944329	0.535134	0.136129	0.537517	0.137675	0.563128	0.0944329	0.554798	0.12368	0.551274	0.127457
9	1	1.2	0.565443	0.0944634	0.540089	0.132791	0.538346	0.140478	0.565443	0.0944634	0.564937	0.121576	0.546132	0.129753
10	1	1.4	0.567173	0.0942645	0.542622	0.136199	0.54707	0.134215	0.567173	0.0942645	0.550255	0.12331	0.55695	0.123974
11	1	1.6	0.568573	0.0941314	0.541928	0.132069	0.526976	0.138451	0.568573	0.0941314	0.562329	0.118688	0.559313	0.126177
12	1	1.8	0.569789	0.0942189	0.534949	0.13228	0.535078	0.135195	0.569789	0.0942189	0.553225	0.122247	0.544235	0.1267


13	2	0.8	0.561498	0.0936829	0.543373	0.137236	0.529981	0.143248	0.561503	0.0936955	0.552864	0.128637	0.551856	0.131497
14	2	1	0.570415	0.09323	0.547275	0.145561	0.558195	0.134895	0.570558	0.0931998	0.566921	0.130346	0.543032	0.128868
15	2	1.2	0.583289	0.0927251	0.557612	0.137293	0.555014	0.137741	0.583622	0.0927506	0.550145	0.129916	0.551995	0.123558
16	2	1.4	0.600651	0.0921921	0.539071	0.142698	0.551806	0.13744	0.60151	0.092148	0.560156	0.130396	0.556812	0.124966
17	2	1.6	0.620656	0.0922223	0.518182	0.142245	0.545929	0.138579	0.622961	0.0921022	0.545634	0.130718	0.562497	0.129405
18	2	1.8	0.640887	0.0919482	0.543639	0.138007	0.557465	0.131493	0.644806	0.0925078	0.559043	0.129322	0.552527	0.126077


19	3	0.8	0.568501	0.094573	0.542391	0.145051	-	-	0.568773	0.0945578	0.565543	0.129974	-	-
20	3	1	0.577765	0.0937207	0.526547	0.143511	-	-	0.579261	0.0936309	0.561329	0.133422	-	-
21	3	1.2	0.591892	0.0930944	0.539602	0.142724	-	-	0.598706	0.0931467	0.550493	0.133601	-	-
22	3	1.4	0.61483	0.0936215	0.557174	0.135996	-	-	0.637455	0.0943861	0.574809	0.125305	-	-
23	3	1.6	0.652967	0.0940159	0.538009	0.138529	-	-	0.69364	0.0972056	0.555148	0.131204	-	-
24	3	1.8	0.685724	0.0948308	0.539252	0.135886	-	-	0.735916	0.0973585	0.554771	0.125602	-	-


25	4	0.8	0.575023	0.0949427	0.519465	0.141338	-	-	0.575607	0.0948618	0.543642	0.133132	-	-
26	4	1	0.583913	0.094348	0.536682	0.135364	-	-	0.586418	0.0941394	0.549705	0.130018	-	-
27	4	1.2	0.596251	0.0936534	0.536473	0.139699	-	-	0.608212	0.0931315	0.54631	0.133006	-	-
28	4	1.4	0.625499	0.0934155	0.572712	0.12575	-	-	0.6653	0.0958318	0.567173	0.127856	-	-
29	4	1.6	0.662378	0.097674	0.559461	0.128492	-	-	0.723305	0.100796	0.568653	0.123339	-	-
30	4	1.8	0.661892	0.0988465	0.560403	0.124833	-	-	0.722775	0.101135	0.569233	0.116501	-	-



==> Graphics2.0/AUC/weightpolicy_sorted_NSPDK.txt <==
#Weight			10k						50k					
#	h	d	BPAw	+-	MIxedtao		dualTao		BPAw	+-	MIxedtao		dualTao	
1	0	0	0.521892	0.0998588	0.536491	0.122985	0.537772	0.129037	0.521892	0.0998588	0.529975	0.117195	0.533676	0.129404
2	0	1	0.535948	0.10012	0.531271	0.131001	0.516491	0.138656	0.535948	0.10012	0.535201	0.116509	0.529731	0.125177
3	0	2	0.550691	0.0967222	0.512221	0.135974	0.527377	0.137399	0.550691	0.0967222	0.546956	0.12006	0.546795	0.124474
4	0	3	0.569563	0.0947215	0.520694	0.140187	0.543259	0.137269	0.569563	0.0947215	0.550162	0.12554	0.557625	0.124652
5	0	4	0.57626	0.0950485	0.531736	0.135378	0.51893	0.139048	0.57626	0.0950485	0.554421	0.124867	0.543647	0.12433
6	0	5	0.58035	0.0960011	0.527863	0.129626	0.522694	0.135454	0.58035	0.0960011	0.542363	0.129034	0.546374	0.126489
7	0	6	0.587716	0.0952708	0.52717	0.142507	0.522777	0.136393	0.587716	0.0952708	0.535763	0.128383	0.552591	0.125624


8	1	0	0.598489	0.0932775	0.546244	0.124445	0.545606	0.123396	0.598489	0.0932775	0.552476	0.117316	0.561618	0.118131
9	1	1	0.644912	0.0928484	0.54228	0.129694	0.526893	0.127155	0.645094	0.0928071	0.54302	0.121498	0.556347	0.118643
10	1	2	0.660017	0.0925903	0.516304	0.136667	0.548386	0.130815	0.665112	0.0929965	0.536131	0.125494	0.555375	0.12332
11	1	3	0.673631	0.0922292	0.535555	0.135754	0.53507	0.134613	0.684435	0.0932807	0.571299	0.129941	0.571597	0.119384
12	1	4	0.681039	0.0924964	0.551639	0.124306	0.567931	0.128881	0.695157	0.0934571	0.568335	0.130549	0.574296	0.12404
13	1	5	0.683506	0.0923998	0.483756	0.143239	0.567466	0.129229	0.700273	0.0934835	0.563316	0.124584	0.568988	0.121207
14	1	6	0.686202	0.092381	0.588689	0.126307	0.556678	0.129735	0.704719	0.0929448	0.526256	0.128863	0.570936	0.121235


15	2	0	0.667167	0.0922269	0.53669	0.123468	0.539905	0.12485	0.675554	0.0926891	0.556746	0.1189	-	0.104078
16	2	1	0.675145	0.0925922	0.525353	0.130791	0.538438	0.126446	0.702515	0.0938504	0.53144	0.125702	-	0.105706
17	2	2	0.676719	0.0917311	0.520673	0.139328	0.543087	0.128638	0.709773	0.0942258	0.53899	0.129394	-	0.103886
18	2	3	0.686936	0.0929888	0.491131	0.136842	0.555267	0.13125	0.721744	0.094309	0.534312	0.131089	-	0.106032
19	2	4	0.691129	0.093337	0.582424	0.123708	0.568661	0.129344	0.731376	0.0946455	0.574478	0.127924	-	0.104104
20	2	5	0.69285	0.092413	0.517584	0.145822	0.555154	0.131476	0.734979	0.0938861	0.571196	0.126309	-	0.10308
21	2	6	0.696438	0.0922364	0.540993	0.135649	0.583253	0.121182	0.738561	0.0932814	0.595121	0.117867	-	0.106042


22	3	0	0.679642	0.0932433	0.541959	0.13002	0.554088 0.119682	0.709784	0.0945409	0.563846	0.115956	-	-
23	3	1	0.683824	0.0920155	0.515999	0.132684	0.533745 0.125582	0.727329	0.0948182	0.55704	0.126801	-	-
24	3	2	0.684895	0.0925673	0.506904	0.144389	0.533745 0.125582	0.730446	0.095066	0.543702	0.137094	-	-
25	3	3	0.694578	0.0926878	0.534861	0.144673	0.533745 0.125582	0.73987	0.0945445	0.565787	0.12506	-	-
26	3	4	0.698581	0.0930769	0.580711	0.129966	0.563332 0.127933	0.748134	0.0949532	0.538981	0.138261	-	-
27	3	5	0.70202	0.0918417	0.485453	0.140456	0.568625 0.125623	0.750524	0.0940132	0.558134	0.134843	-	-
28	3	6	0.704285	0.0920904	0.516804	0.14466	0.582169 0.123705	0.753248	0.0936844	0.532083	0.134336	-	-


29	4	0	0.684168	0.0931536	0.528332	0.135136	-	-	0.728139	0.09495	0.550121	0.121713	-	-
30	4	1	0.688732	0.0929568	0.503209	0.142421	-	-	0.74182	0.0951283	0.546261	0.12927	-	-
31	4	2	0.68929	0.0933104	0.526665	0.143627	-	-	0.743856	0.0955257	0.543385	0.128488	-	-
32	4	3	0.698357	0.0926348	0.554817	0.125622	-	-	0.751434	0.0939839	0.531939	0.130197	-	-
33	4	4	0.704404	0.0925687	0.560534	0.127533	-	-	0.758833	0.093991	0.545601	0.135544	-	-
34	4	5	0.705371	0.0913832	0.548212	0.123823	-	-	0.760192	0.0931484	0.527735	0.136386	-	-
35	4	6	0.707913	0.0911546	0.53367	0.13753	-	-	0.762371	0.0928969	0.600875	0.114457	-	-



==> Graphics2.0/BER-tempi/BER-tempi-LEUK-allkernels-b10k.txt <==
173.666666667 0.530941 174.833333333 0.530941 312.0 0.516058 303.0 0.519506 2175.66666667 0.508205 2252.66666667 0.518972	192	0.530
260.0 0.560628 246.166666667 0.560628 351.166666667 0.511023 367.833333333 0.520647 11717.0 0.507502 11458.5 0.521054	276	0.560
718.666666667 0.601429 604.5 0.609889 514.833333333 0.508531 546.666666667 0.525202 33427.1666667 0.511049 29273.3333333 0.525824	545	0.595
1083.0 0.629198 949.166666667 0.644467 811.5 0.50577 782.166666667 0.525158 73586.3333333 0.514004 49141.8333333 0.530585	870	0.580
1397.66666667 0.619818 1485.66666667 0.633683 1102.66666667 0.50427 1252.83333333 0.528508 115930.833333 0.516097 55809.3333333 0.541796 1266	0.5675
213.0 0.568786 193.333333333 0.568786 298.166666667 0.523245 298.333333333 0.519737 2213.16666667 0.522079 1902.33333333 0.52107 236.5	0.574
503.0 0.62834 471.666666667 0.6444 302.166666667 0.513557 369.833333333 0.524153 6006.16666667 0.522431 4933.5 0.532212	445	0.611
1360.83333333 0.632207 1357.5 0.651243 856.0 0.511149 950.166666667 0.518822 66602.6666667 0.525173 57672.1666667 0.538561	1310	0.599
2658.5 0.630115 2810.66666667 0.656539 1864.66666667 0.506003 2043.16666667 0.518262 81199.5 - 135571.5 0.53841	2514	0.581
4395.5 0.629115 4909.33333333 0.659233 3841.33333333 0.504461 3749.33333333 0.518381 - - - -	4554	0.572
166 0.530597 168 0.530597 310 0.513708 337 0.517624 2621 0.505896 2986 0.515488	203	0.530
194 0.579924 194 0.579924 314 0.513755 361 0.519644 6024 0.512425 6702 0.524572	226	0.564
472 0.606395 386 0.628494 348 0.510008 402 0.516015 10355 0.511288 10237 0.521239	304	0.600
520 0.612661 456 0.635275 299 0.505548 432 0.515717 13880 0.513089 13677 0.525581	442	0.579
690 0.612679 519 0.640217 388 0.50447 362 0.514191 15691 0.512062 15525 0.521261	448	0.572
631 0.612077 584 0.642905 331 0.504231 379 0.510872 21400 0.51164 20782 0.523629	577	0.569
682 0.605307 645 0.644293 431 0.503072 497 0.512376 24388 0.514324 22093 0.523063	685	0.565
885 0.608555 702 0.646004 457 0.501506 519 0.508789 25578 0.513026 25571 0.524971	599	0.563
777 0.608777 782 0.646814 382 0.500508 527 0.511565 26610 0.512676 28900 0.520563	733	0.561


==> Graphics2.0/BER-tempi/BER-tempi-LEUK-allkernels-b50k.txt <==
181.166666667 0.530941 170.333333333 0.530941 722.333333333 0.521649 878.0 0.522787 10372.8333333 0.515721 11181.5 0.518161	192	0.530
266.666666667 0.560628 261.0 0.560628 715.0 0.524574 963.166666667 0.53175 62275.5 0.520066 62302.0 0.529059	264	0.560
1089.5 0.606632 484.666666667 0.612266 1023.16666667 0.52213 1374.33333333 0.527783 165920.0 - 163975.166667 0.53412	479	0.612
2251.66666667 0.657939 2030.83333333 0.684029 1198.16666667 0.523078 1644.0 0.529456 - - - -	1204	0.636
2891.0 0.653569 2674.33333333 0.681822 1514.0 0.515906 2174.66666667 0.536191 - - - -	1778	0.600
210.666666667 0.568786 213.166666667 0.568786 507.833333333 0.534436 705.666666667 0.531556 10639.1666667 0.533891 11681.5 0.530918	252	0.574
1274.16666667 0.634899 586.0 0.657187 681.333333333 0.533422 1180.83333333 0.531122 30468.8333333 0.545955 26054.5 0.543631	538	0.652
2807.33333333 0.648228 2495.16666667 0.681823 1344.0 0.528344 1977.5 0.53154 - - - -	2116	0.636
4357.33333333 0.648487 4452.33333333 0.693972 2402.5 0.522695 2931.83333333 0.535076 - - - -	4081	0.637
7079.33333333 0.645841 6220.0 0.701981 4177.66666667 0.520723 4754.0 0.529908 - - - -	6468	0.619
209 0.530597 184 0.530597 594 0.521649 691 0.517873 14547 0.51543 14806 0.517376	157	0.530
194 0.579924 208 0.579924 714 0.530839 1006 0.531803 29214 0.526535 28654 0.533331	225	0.564
1224 0.619929 273 0.634179 1045 0.527229 1351 0.530785 49224 0.530085 51592 0.534921	237	0.609
1896 0.629475 1569 0.659856 1360 0.522949 2111 0.527107 68314 0.535018 67690 0.539005	778	0.623
1627 0.634287 1729 0.674686 1188 0.519434 2150 0.523049 81274 0.535022 75887 0.543701	1161	0.609
2201 0.634035 1820 0.683752 1286 0.51888 2136 0.519084 93152 0.53571 94180 0.548715	1131	0.601
2034 0.634881 1977 0.690114 1235 0.512688 2079 0.522556 121731 0.535027 124142 0.544467	1438	0.596
1958 0.635616 2050 0.695312 1183 0.513206 1468 0.523638 134881 0.536149 139056 0.547059	1608	0.592
2594 0.630268 2131 0.698023 1152 0.511354 1448 0.527518 155877 0.537693 158509 0.547038	1495	0.589



==> Graphics2.0/BER-tempi/BER-tempi-LMdata-allkernels-b10k.txt <==
11.1666666667 0.84752 11.5 0.820325 28.5 0.840077 32.3333333333 0.837247 170.5 0.813134 184.166666667 0.84593	12.6	0.82
46.6666666667 0.853921 45.0 0.851034 52.6666666667 0.835466 84.8333333333 0.791479 1722.5 0.821836 1622.0 0.799594	40.8	0.855
129.166666667 0.839429 122.666666667 0.844861 106.833333333 0.806228 150.5 0.805276 5637.16666667 0.820133 2250.0 0.805684	110.8	0.846
227.25 0.836885 244.5 0.844264 218.5 0.789056 273.666666667 0.78967 12019.3333333 0.822229 2180.83333333 0.80069	225	0.836
373.0 0.836222 363.833333333 0.843804 346.166666667 0.772639 356.166666667 0.787122 16262.1666667 0.823084 2637.33333333 0.801372	351	0.832
35.1666666667 0.835456 28.3333333333 0.812673 33.1666666667 0.830615 67.8333333333 0.821058 230.5 0.818765 164.666666667 0.829114	34.4	0.825
65.1666666667 0.83739 52.3333333333 0.811819 39.8333333333 0.812124 100.333333333 0.822684 655.0 0.816017 444.5 0.823311	69.8	0.842
194.0 0.831484 205.5 0.81048 165.333333333 0.788277 240.333333333 0.827362 9585.33333333 0.807914 3933.0 0.825137	238.8	0.829
515.833333333 0.827211 524.833333333 0.806561 497.166666667 0.766683 539.6 0.815552 28862.5 0.797533 8724.0 0.815271	623	0.826
1030.16666667 0.825074 982.0 0.80464 966.0 0.746254 962.166666667 0.797641 54697.8333333 0.788334 13937.0 0.798118	1059	0.829
17 0.798341 13 0.798341 30 0.83157 46 0.831937 417 0.798821 445 0.841163	14	0.798
43 0.825702 29 0.803037 44 0.823067 58 0.847437 849 0.801316 932 0.849529	29	0.814
54 0.828622 40 0.808374 58 0.809839 65 0.849493 1301 0.798584 1406 0.850881	38	0.831
54 0.832325 49 0.813567 48 0.794247 70 0.842393 1386 0.803079 1859 0.846757	47	0.838
74 0.836802 57 0.815748 49 0.78368 95 0.83949 1727 0.802225 1912 0.838496	55	0.843
86 0.838059 65 0.818292 53 0.772048 77 0.827769 2542 0.804319 2277 0.826935	55	0.842
80 0.837753 72 0.819176 56 0.760614 81 0.822772 2429 0.804596 2651 0.814877	71	0.838
91 0.83943 86 0.821065 73 0.751244 108 0.815169 2807 0.805808 3198 0.808359	70	0.840
110 0.837028 93 0.821656 64 0.742694 90 0.801614 3881 0.806079 3707 0.792984	89	0.834


==> Graphics2.0/BER-tempi/BER-tempi-LMdata-allkernels-b50k.txt <==
11.1666666667 0.820325 11.5 0.820325 28.5 0.826666 32.3333333333 0.818352 170.5 0.838531 184.166666667 0.831584	13.3	0.820
46.6666666667 0.853286 45.0 0.850406 52.6666666667 0.847104 84.8333333333 0.829219 1722.5 0.849891 1622.0 0.829158	50.3	0.851
129.166666667 0.8527 122.666666667 0.845253 106.833333333 0.839724 150.5 0.822286 5637.16666667 0.842161 2250.0 0.830155	147.3	0.846
227.25 0.850701 244.5 0.843992 218.5 0.830153 273.666666667 0.821245 12019.3333333 0.839946 2180.83333333 0.829668	262	0.847
373.0 0.849478 363.833333333 0.843821 346.166666667 0.830633 356.166666667 0.825396 16262.1666667 0.839077 2637.33333333 0.829332	386	0.847
36.0 0.826186 20.8333333333 0.812673 126.833333333 0.852843 457.5 0.780002 1285.66666667 0.850709 760.0 0.81155	28.5	0.814
162.666666667 0.837777 117.0 0.805673 177.333333333 0.851357 726.666666667 0.788647 3471.16666667 0.853891 2526.66666667 0.803596	99.2	0.824
312.0 0.834986 316.666666667 0.800408 310.5 0.838692 883.5 0.803488 45702.8333333 0.85555 29104.0 0.800504	290	0.831
689.5 0.829366 571.833333333 0.792223 649.666666667 0.830956 1287.16666667 0.805579 130972.0 0.866723 65037.6666667 0.78114	644	0.834
1228.5 0.831633 1173.66666667 0.790818 1021.83333333 0.830461 1826.33333333 0.796261 - - 100505.333333 0.770048	1168	0.835
14 0.798341 14 0.798341 71 0.806732 100 0.7984 1827 0.827678 1866 0.82197	15	0.798
96 0.829163 22 0.800651 333 0.83122 548 0.81781 4269 0.83764 3689 0.823764	37	0.801
113 0.837018 71 0.801875 256 0.842526 417 0.825001 5224 0.842152 6644 0.822585	64	0.808
169 0.839097 104 0.801755 254 0.848816 615 0.827168 7577 0.847776 8895 0.811872	81	0.816
192 0.842277 124 0.802094 289 0.849638 456 0.826589 10663 0.853537 8984 0.808642	98	0.823
205 0.840324 140 0.800478 319 0.847203 642 0.816958 10460 0.85405 13338 0.800959	111	0.826
181 0.840105 152 0.798856 222 0.84453 636 0.808959 12210 0.851238 15756 0.79365	107	0.833
194 0.841571 167 0.798677 214 0.837897 482 0.800213 14188 0.853918 17869 0.771941	156	0.836
254 0.840424 178 0.797772 247 0.83466 667 0.791059 17242 0.853981 16305 0.778029	166	0.841


==> Graphics2.0/Features/n_features.txt <==
#LEUK	ODD	NSPDK d=1	FS
1	741	7138		799
2	15288	170940		15156
3	137697	662996		132007
4	480561  1470671		414445


==> Graphics2.0/LMdata_oldestpolicy_DDK.txt <==
1	0	0.8	0.78788		0.787491	0.671499	0.78788		0.829066	0.78841		0.78788		0.801516	0.821595	0.78788		0.790525	0.815928
2	0	1	0.798212	0.794629	0.679356	0.798212	0.83157		0.798821	0.798212	0.806732	0.827678	0.798212	0.798931	0.824526
3	0	1.2	0.807539	0.802902	0.685945	0.807539	0.835117	0.801256	0.807539	0.814626	0.829126	0.807539	0.808758	0.829139
4	0	1.4	0.812526	0.805056	0.690814	0.812526	0.837159	0.806283	0.812526	0.817095	0.834202	0.812526	0.815061	0.829867
5	0	1.6	0.815907	0.809274	0.694608	0.815907	0.840077	0.810307	0.815907	0.821452	0.834049	0.815907	0.817461	0.834742
6	0	1.8	0.820144	0.812847	0.695526	0.820144	0.839875	0.813134	0.820144	0.826666	0.838531	0.820144	0.821453	0.835958


7	1	0.8	0.848845	0.779633	0.720371	0.852494	0.833919	0.821836	0.849468	0.84669		0.849891	0.849557	0.848018	0.84559
8	1	1	0.850308	0.781977	0.7197		0.853857	0.834919	0.819154	0.851012	0.846653	0.848149	0.85109		0.851212	0.848251
9	1	1.2	0.849134	0.778161	0.717718	0.855017	0.834824	0.819953	0.849004	0.847104	0.848864	0.848809	0.847671	0.847983
10	1	1.4	0.849562	0.773147	0.713562	0.853038	0.835466	0.819708	0.846641	0.846242	0.847366	0.845401	0.847326	0.846664
11	1	1.6	0.845136	0.761369	0.69751		0.847934	0.83125		0.813085	0.838975	0.843448	0.843878	0.836279	0.84388		0.843157
12	1	1.8	0.834245	0.737965	0.67121		0.835497	0.817107	0.793904	0.82254		0.835123	0.83329		0.819481	0.832173	0.833467


13	2	0.8	0.798707	0.670773	0.734589	0.846307	0.806228	0.820133	0.845233	0.839724	0.840322	0.845106	0.839852	0.844151
14	2	1	0.799201	0.670957	0.733191	0.845921	0.805923	0.818814	0.846776	0.836392	0.842161	0.844929	0.837872	0.842826
15	2	1.2	0.757519	0.621256	0.668397	0.823096	0.766017	0.792154	0.812959	0.816223	0.819061	0.797366	0.81079		0.814479
16	2	1.4	0.707281	0.587001	0.618864	0.774987	0.695192	0.732593	0.719354	0.752171	0.749829	0.673017	0.742572	0.733048
17	2	1.6	0.657039	0.577598	0.602026	0.744205	0.670138	0.698378	0.67339		0.724538	0.721211	0.624288	0.708281	0.692961
18	2	1.8	0.645971	0.571407	0.595298	0.72558		0.654761	0.683169	0.652551	0.703014	0.697826	0.598911	0.683482	0.676953


19	3	0.8	0.721993	0.617343	0.747977	0.836023	0.789056	0.819742	0.846761	0.830153	0.838053	0.844394	0.837086	0.835725
20	3	1	0.717427	0.616212	0.740388	0.836042	0.781323	0.822229	0.84711		0.828785	0.839946	0.843481	0.837257	0.841663
21	3	1.2	0.621417	0.553444	0.650941	0.773989	0.689461	0.7337		0.727844	0.73778		0.730449	0.665947	0.725322	0.714958
22	3	1.4	0.588434	0.539462	0.61516		0.738047	0.643586	0.696126	0.68114		0.701438	0.691446	0.622584	0.685923	0.67584
23	3	1.6	0.571358	0.531588	0.604265	0.722274	0.629939	0.676919	0.653734	0.685094	0.674452	0.600948	0.668438	0.657837
24	3	1.8	0.558316	0.52789		0.599466	0.704267	0.618376	0.664735	0.643819	0.673824	0.664059	0.587477	0.656549	0.646974


25	4	0.8	0.672626	0.582248	0.748629	0.832186	0.772639	0.819517	0.847201	0.828492	0.839077	0.843414	0.835635	0.856978
26	4	1	0.664822	0.581846	0.74862		0.830176	0.770512	0.823084	0.845323	0.830633	0.835742	0.84359		0.836064	0.84454
27	4	1.2	0.562095	0.522944	0.643144	0.747872	0.663801	0.718525	0.723556	0.722414	0.718855	0.662772	0.711351	0.716947
28	4	1.4	0.541051	0.51043		0.617475	0.72225		0.631355	0.683697	0.689694	0.687103	0.687965	0.623577	0.681976	0.675719
29	4	1.6	0.540016	0.516065	0.610212	0.711579	0.622319	0.671059	0.668228	0.679213	0.675122	0.608154	0.667774	0.660196
30	4	1.8	0.543366	0.520537	0.60362		0.694448	0.619035	0.669496	0.65975		0.677139	0.669567	0.604905	0.666659	0.655781



==> Graphics2.0/LMdata_oldestpolicy_FSK.txt <==
0	0.798212	0.738988	0.578452	0.798212	0.83157		0.798821	0.798212	0.806732	0.827678	0.798212	0.798931	0.824526
1	0.798175	0.670356	0.582251	0.814392	0.823067	0.801316	0.801826	0.83122		0.83764		0.80044		0.818806	0.832443
2	0.723577	0.626787	0.587764	0.83193		0.809839	0.798584	0.808669	0.842526	0.842152	0.80126		0.836137	0.83855
3	0.653294	0.586668	0.590477	0.838345	0.794247	0.803079	0.816242	0.848816	0.847776	0.801736	0.843943	0.840989
4	0.60285		0.553996	0.594188	0.843546	0.78368		0.802225	0.823048	0.849638	0.853537	0.798771	0.850947	0.846448
5	0.561727	0.528596	0.598678	0.842281	0.772048	0.804319	0.826895	0.847203	0.85405		0.797106	0.853553	0.845244
6	0.526976	0.500899	0.602179	0.838379	0.760614	0.804596	0.833386	0.84453		0.851238	0.797048	0.85133		0.846853
7	0.495779	0.474834	0.603277	0.840148	0.751244	0.805808	0.836104	0.837897	0.853918	0.79562		0.857631	0.854541
8	0.472377	0.454637	0.604252	0.834814	0.742694	0.806079	0.841265	0.83466		0.853981	0.793076	0.852692	0.853247



==> Graphics2.0/LMdata_oldestpolicy_NSPDK.txt <==
1	0	0	0.786985	0.780466	0.645822	0.786985	0.822802	0.774251	0.786985	0.798884	0.821769	0.786985	0.790642	0.817464
2	0	1	0.831971	0.751827	0.687954	0.815508	0.830615	0.810586	0.814647	0.845109	0.846963	0.814647	0.834906	0.843711
3	0	2	0.817961	0.703716	0.694942	0.816703	0.814758	0.814865	0.807557	0.849121	0.848848	0.807557	0.840616	0.84437
4	0	3	0.804246	0.679397	0.695215	0.81799		0.803491	0.818765	0.80502		0.851864	0.849252	0.80502		0.843938	0.843858
5	0	4	0.798265	0.669717	0.695649	0.817412	0.79323		0.817921	0.802576	0.852843	0.850013	0.802576	0.845396	0.843339
6	0	5	0.794125	0.666518	0.696035	0.824827	0.796252	0.816516	0.803075	0.852564	0.850709	0.803075	0.846977	0.843497
7	0	6	0.792741	0.665412	0.695839	0.825218	0.794061	0.816506	0.802859	0.852203	0.850211	0.802859	0.845841	0.843417


8	1	0	0.809885	0.721788	0.64155		0.802187	0.812124	0.775603	0.790987	0.824699	0.826166	0.790987	0.806498	0.824559
9	1	1	0.781529	0.662944	0.679971	0.842552	0.790417	0.807925	0.820869	0.851357	0.851905	0.806974	0.856245	0.848436
10	1	2	0.666644	0.599372	0.688751	0.824034	0.744582	0.815859	0.82173		0.841295	0.852007	0.799425	0.854542	0.844553
11	1	3	0.62004		0.563641	0.690355	0.812635	0.720866	0.815596	0.824375	0.834182	0.853891	0.795915	0.849538	0.843226
12	1	4	0.59423		0.544288	0.689362	0.810302	0.705448	0.81565		0.824022	0.832093	0.851573	0.79504		0.848569	0.844752
13	1	5	0.580543	0.535649	0.690597	0.811264	0.701315	0.816017	0.823712	0.82966		0.852861	0.79527		0.848075	0.843709
14	1	6	0.573423	0.531705	0.69093		0.809035	0.698846	0.815694	0.823688	0.827975	0.851901	0.794286	0.848261	0.844174


15	2	0	0.807417	0.679972	0.637572	0.816292	0.788277	0.770699	0.795209	0.834282	0.830043	0.790498	0.822464	0.829382
16	2	1	0.683967	0.604425	0.674104	0.829301	0.74303		0.80347		0.826361	0.838692	0.852687	0.79694		0.853109	0.84992
17	2	2	0.58374		0.538047	0.677135	0.80345		0.688196	0.807914	0.828841	0.818668	0.852362	0.789689	0.837779	0.847654
18	2	3	0.527935	0.502294	0.679038	0.771328	0.65983		0.806819	0.828117	0.809256	0.85555		0.786547	0.833651	0.842478
19	2	4	0.494308	0.474011	0.67877		0.747004	0.644311	0.805483	0.829643	0.796542	0.852199	0.786322	0.831815	0.843188
20	2	5	0.483996	0.466008	0.677872	0.732652	0.639963	0.805325	0.829704	0.792325	0.851855	0.785553	0.830898	-
21	2	6	0.482474	0.464541	0.677091	0.736429	0.636631	0.803022	0.831378	0.792746	0.851075	0.785816	0.829802	-


22	3	0	0.796418	0.642126	0.635822	0.826995	0.766683	0.76927		0.801861	0.830956	0.831944	0.791924	0.834212	-
23	3	1	0.626017	0.56868		0.666361	0.816514	0.709663	0.795106	0.834844	0.827016	0.866723	0.789304	0.843085	-
24	3	2	0.532734	0.50625		0.667478	0.752695	0.644036	0.79696		0.830548	0.793823	0.849269	0.78274		0.827214	-
25	3	3	0.468904	0.452632	0.667694	0.701821	0.61605		0.797533	0.833719	0.771631	0.865621	0.778945	0.813788	-
26	3	4	0.438502	0.426641	0.665635	0.690818	0.605112	0.796658	0.830957	0.766045	0.865757	0.777891	0.809203	-
27	3	5	0.432491	0.421627	0.666003	0.681158	0.597526	0.795877	0.82829		0.761178	0.850847	0.776821	0.808123	-
28	3	6	0.43125		0.420529	0.666586	0.675586	0.59401		0.794742	0.825978	0.761008	0.864338	0.777117	0.808242	-


29	4	0	0.779727	0.620205	0.634676	0.829324	0.746254	0.765728	0.807383	0.830461	-		0.790365	0.837184	-
30	4	1	0.58896		0.542638	0.6586		0.804274	0.671947	0.786437	0.835149	0.806517	-		0.784357	0.838228	-
31	4	2	0.493935	0.473965	0.657269	0.708533	0.616529	0.788273	0.833062	0.768669	-		0.774952	0.80886		-
32	4	3	0.42112		0.413137	0.657123	0.666638	0.588345	0.788334	0.828217	0.743969	-		0.77142		0.792274	-
33	4	4	0.391977	0.385967	0.655734	0.646592	0.574056	0.788047	0.825084	0.72929		-		0.770614	0.781661	-
34	4	5	0.388739	0.383374	0.655377	0.633169	0.566895	0.786111	0.822353	0.726357	-		0.769338	0.779248	-
35	4	6	0.388446	0.382972	0.655387	0.630398	0.564397	0.785498	0.823286	0.723853	-		0.768749	0.77871		-



==> Graphics2.0/LMdata_weightpolicy_DDK.txt <==
1	0	0.8	0.78788		0.833999	0.785205	0.787993	0.834153	0.841243	0.787993	0.792602	0.820251	0.78788		0.784244	0.804736
2	0	1	0.798212	0.839852	0.797313	0.798341	0.833668	0.841682	0.798341	0.800018	0.821893	0.798212	0.801276	0.808379
3	0	1.2	0.807539	0.83644		0.803094	0.8077		0.837247	0.840168	0.8077		0.811323	0.831584	0.807539	0.811515	0.815073
4	0	1.4	0.812526	0.839906	0.81044		0.812677	0.835975	0.840449	0.812677	0.813956	0.827197	0.812526	0.816315	0.817226
5	0	1.6	0.815907	0.843293	0.819485	0.816064	0.837139	0.843122	0.816064	0.815237	0.827364	0.815907	0.818726	0.825057
6	0	1.8	0.820144	0.839613	0.820588	0.820325	0.837162	0.84593		0.820325	0.818352	0.827181	0.820144	0.821659	0.825572


7	1	0.8	0.849731	0.80153		0.802563	0.849475	0.791479	0.799594	0.849341	0.828884	0.828535	0.849557	0.839203	0.838531
8	1	1	0.850623	0.784307	0.791257	0.850406	0.789686	0.780989	0.850406	0.82499		0.828135	0.85109		0.840087	0.834884
9	1	1.2	0.849465	0.765191	0.765924	0.851034	0.761423	0.769943	0.849803	0.827423	0.823405	0.848809	0.837377	0.833319
10	1	1.4	0.848588	0.764244	0.769172	0.847974	0.761257	0.797735	0.84626		0.829219	0.829158	0.845401	0.834941	0.834402
11	1	1.6	0.840024	0.741257	0.732165	0.839659	0.753279	0.792261	0.836462	0.823704	0.827244	0.836279	0.829991	0.83101
12	1	1.8	0.826045	0.692152	0.695674	0.821214	0.743848	0.774127	0.819079	0.813861	0.814105	0.819481	0.817349	0.816848


13	2	0.8	0.845743	0.788937	0.80015		0.844653	0.805276	0.805684	0.844691	0.820431	0.828368	0.845106	0.826765	0.83769
14	2	1	0.845942	0.773121	0.772868	0.844861	0.770472	0.805416	0.845253	0.822286	0.830155	0.844929	0.828353	0.836732
15	2	1.2	0.80973		0.747307	0.73815		0.807613	0.741108	0.785246	0.801495	0.805004	0.804589	0.797366	0.798298	0.800122
16	2	1.4	0.718932	0.714514	0.681737	0.689858	0.701992	0.711131	0.679267	0.695467	0.690329	0.673017	0.683534	0.680397
17	2	1.6	0.684519	0.675316	0.664766	0.639263	0.677977	0.685537	0.625985	0.649216	0.641339	0.624288	0.636145	0.634393
18	2	1.8	0.666689	0.646337	0.648505	0.616026	0.677877	0.67364		0.603351	0.627959	0.618982	0.598911	0.613299	0.609896


19	3	0.8	0.843839	0.793669	0.801557	0.844264	0.78967		0.797906	0.84382		0.821245	0.827789	0.844394	0.82713		0.834938
20	3	1	0.8454		0.774372	0.77928		0.84426		0.778566	0.80069		0.843992	0.817057	0.829668	0.843481	0.831025	0.83302
21	3	1.2	0.732481	0.726787	0.700299	0.687786	0.69853		0.706943	0.672409	0.689399	0.683772	0.665947	0.678127	0.676068
22	3	1.4	0.676426	0.691551	0.660649	0.63863		0.669882	0.671617	0.624738	0.643538	0.638687	0.622584	0.632708	0.628418
23	3	1.6	0.645949	0.653832	0.642125	0.615854	0.653923	0.651033	0.60422		0.621967	0.618119	0.600948	0.609855	0.607103
24	3	1.8	0.629229	0.63076		0.630871	0.600952	0.641745	0.6359		0.589013	0.607955	0.599995	0.587477	0.598105	0.594349


25	4	0.8	0.843576	0.798211	0.793483	0.843804	0.786105	0.79652		0.843607	0.825396	0.827994	0.843414	0.828783	0.836207
26	4	1	0.844556	0.776805	0.785615	0.843463	0.787122	0.801372	0.843821	0.823563	0.829332	0.84359		0.829409	0.835522
27	4	1.2	0.707862	0.70489		0.687773	0.677466	0.677784	0.685532	0.663364	0.678338	0.675312	0.662772	0.670978	0.669222
28	4	1.4	0.663846	0.673894	0.651656	0.63192		0.653369	0.656814	0.626842	0.6391		0.636376	0.623577	0.631255	0.629072
29	4	1.6	0.639801	0.6393		0.630968	0.613073	0.645251	0.643745	0.610038	0.619965	0.619233	0.608154	0.617466	0.616435
30	4	1.8	0.624217	0.622545	0.619873	0.601135	0.63611		0.632829	0.599869	0.610524	0.607864	0.604905	0.611312	0.610689



==> Graphics2.0/LMdata_weightpolicy_FSK.txt <==
0	0.798212	0.808903	0.725362	0.798341	0.831937	0.841163	0.798341	0.7984		0.82197		0.798212	0.801276	0.808379
1	0.804532	0.789529	0.760106	0.803037	0.847437	0.849529	0.800651	0.81781		0.823764	0.80044		0.811099	0.811453
2	0.809804	0.766819	0.776183	0.808374	0.849493	0.850881	0.801875	0.825001	0.822585	0.80126		0.808793	0.812264
3	0.815715	0.743462	0.778903	0.813567	0.842393	0.846757	0.801755	0.827168	0.811872	0.801736	0.806223	0.804922
4	0.817491	0.71876		0.782414	0.815748	0.83949		0.838496	0.802094	0.826589	0.808642	0.798771	0.800812	0.787931
5	0.819727	0.698279	0.780692	0.818292	0.827769	0.826935	0.800478	0.816958	0.800959	0.797106	0.799005	0.790949
6	0.822258	0.675649	0.774337	0.819176	0.822772	0.814877	0.798856	0.808959	0.79365		0.797048	0.797221	0.789574
7	0.823856	0.649461	0.770764	0.821065	0.815169	0.808359	0.798677	0.800213	0.771941	0.79562		0.786424	0.788328
8	0.822978	0.631314	0.758688	0.821656	0.801614	0.792984	0.797772	0.791059	0.778029	0.793076	0.786107	0.787796



==> Graphics2.0/LMdata_weightpolicy_NSPDK.txt <==
1	0	0	0.786985	0.82599		0.771946	0.787226	0.821058	0.829114	0.787226	0.780002	0.81155		0.786985	0.785779	0.792187
2	0	1	0.814138	0.813316	0.81978		0.812673	0.784238	0.776731	0.812673	0.728497	0.734051	0.814647	0.755588	0.761333
3	0	2	0.806204	0.811036	0.809351	0.807863	0.792013	0.788576	0.807563	0.743127	0.732175	0.807557	0.738771	0.739164
4	0	3	0.804792	0.815014	0.810523	0.805347	0.778657	0.789665	0.804544	0.71181		0.737263	0.80502		0.738099	0.738923
5	0	4	0.805038	0.813611	0.809961	0.804778	0.743079	0.787159	0.803331	0.730812	0.72498		0.802576	0.736247	0.737709
6	0	5	0.804316	0.812882	0.811456	0.803078	0.742933	0.783434	0.802497	0.727545	0.736376	0.803075	0.735334	0.738448
7	0	6	0.803542	0.812964	0.808683	0.803706	0.747433	0.787627	0.802512	0.729376	0.728042	0.802859	0.729019	0.737964


8	1	0	0.794016	0.802735	0.784117	0.792517	0.822684	0.823311	0.790973	0.788647	0.803596	0.790987	0.777368	0.781051
9	1	1	0.806322	0.772603	0.780101	0.811819	0.782514	0.766309	0.805673	0.759853	0.738353	0.806974	0.744895	0.758105
10	1	2	0.798867	0.759384	0.763353	0.803734	0.755898	0.732351	0.798647	0.749997	0.735885	0.799425	0.736159	0.744843
11	1	3	0.79594		0.755864	0.758186	0.800948	0.753408	0.72218		0.79693		0.745974	0.746716	0.795915	0.731909	0.749935
12	1	4	0.792503	0.75416		0.755642	0.799581	0.703465	0.722284	0.795536	0.737762	0.738454	0.79504		0.7277		0.747736
13	1	5	0.79388		0.753557	0.754564	0.798568	0.703316	0.723302	0.795979	0.744369	0.733281	0.79527		0.730239	0.73722
14	1	6	0.793438	0.753669	0.75446		0.799342	0.703142	0.723583	0.795042	0.741376	0.734997	0.794286	0.729286	0.738087


15	2	0	0.797816	0.776922	0.78485		0.794918	0.827362	0.825137	0.789788	0.803488	0.800504	0.790498	0.772479	0.77673
16	2	1	0.802566	0.727021	0.73332		0.81048		0.727966	0.70424		0.800408	0.738445	0.752639	0.79694		0.7396		0.753786
17	2	2	0.789208	0.703247	0.697574	0.796712	0.715338	0.707612	0.791		0.719584	0.746193	0.789689	0.751426	0.752257
18	2	3	0.782569	0.695167	0.688763	0.795536	0.711866	0.701614	0.788634	0.717037	0.749873	0.786547	0.736496	0.746306
19	2	4	0.779749	0.693167	0.685541	0.793438	0.63652		0.687713	0.787888	0.718272	0.743895	0.786322	0.738073	0.746911
20	2	5	0.777428	0.691982	0.683752	0.793318	0.636435	0.693812	0.786778	0.717947	0.74273		0.785553	0.736293	0.74024
21	2	6	0.777142	0.691881	0.683858	0.793168	0.635844	0.686855	0.78686		0.717275	0.747115	0.785816	0.734683	0.739228


22	3	0	0.801816	0.753593	0.782392	0.800921	0.815552	0.815271	0.791818	0.805579	0.78114		0.791924	0.774904	0.770411
23	3	1	0.795656	0.694195	0.673767	0.806561	0.689002	0.710081	0.792223	0.714781	0.743717	0.789304	0.754727	0.747933
24	3	2	0.773508	0.6614		0.632104	0.79715		0.643		0.696799	0.784285	0.696829	0.747413	0.78274		0.712055	0.744124
25	3	3	0.771352	0.65725		0.625219	0.792301	-		0.679155	0.781479	0.68246		0.743906	0.778945	0.705771	0.758785
26	3	4	0.767503	0.654936	0.623815	0.79192		0.594075	0.671734	0.780218	0.679218	0.743734	0.777891	0.703782	0.767501
27	3	5	0.767519	0.655079	0.621935	0.789904	0.59179		0.668611	0.780021	0.677893	0.737252	0.776821	0.698234	0.741248
28	3	6	0.767166	0.65485		0.621893	0.790363	0.590884	0.670269	0.779735	0.676071	0.74364		0.777117	0.698948	0.744123


29	4	0	0.805514	0.738824	0.778965	0.802038	0.797641	0.798118	0.790818	0.796261	0.770048	0.790365	0.774237	0.779486
30	4	1	0.789262	0.662375	0.612428	0.80464		0.629691	0.692212	0.785209	0.677192	0.740959	0.784357	0.721948	0.785774
31	4	2	0.756737	0.638018	0.582856	0.791238	0.603061	0.658573	0.777261	0.644997	0.73964		0.774952	0.683756	0.755646
32	4	3	0.75667		0.631694	0.573512	0.787527	0.784428	0.646568	0.774328	0.63838		0.737863	0.77142		0.672763	0.765087
33	4	4	0.749004	0.629526	0.572807	0.784233	0.789201	0.641935	0.771778	0.632339	0.727714	0.770614	0.669752	0.766607
34	4	5	0.75264		0.629287	0.572792	0.782305	0.792375	0.640289	0.772121	0.631951	0.728669	0.769338	0.667606	0.768999
35	4	6	0.753034	0.628965	0.572758	0.781542	0.564397	0.640349	0.772005	0.630301	0.729942	0.768749	0.669958	-



==> Graphics2.0/Tempi-new/LMdata_oldestpolicy_DDK.txt <==
1	0	0.8	13	18	58	13	29	183	13	76	702	13	104	1677
2	0	1	13	16	51	13	28	187	13	72	879	13	106	1699
3	0	1.2	12	15	56	12	28	184	14	86	868	11	101	1665
4	0	1.4	13	19	53	12	27	141	13	61	910	12	101	2003
5	0	1.6	13	20	52	13	27	187	14	70	873	13	90	1634
6	0	1.8	12	16	51	13	32	141	13	60	865	12	97	1783
														
														
7	1	0.8	39	38	497	38	53	1961	51	252	7053	40	533	18718
8	1	1	39	37	419	42	53	1920	52	253	9564	39	539	15396
9	1	1.2	39	36	492	38	61	1505	52	257	9616	40	528	18875
10	1	1.4	40	41	458	44	53	1490	43	225	9396	39	548	16365
11	1	1.6	38	39	420	43	47	2000	52	232	9540	39	576	15898
12	1	1.8	40	40	450	40	49	1459	52	240	9466	40	591	18322
														
														
13	2	0.8	109	108	1335	102	105	4741	135	198	31437	114	311	66676
14	2	1	110	96	1342	104	124	6128	136	202	31560	107	322	54100
15	2	1.2	115	104	1522	105	106	6314	141	170	33136	114	295	65903
16	2	1.4	119	108	1638	120	99	5029	153	154	34380	108	331	67867
17	2	1.6	117	103	1540	115	97	6522	160	162	34512	118	350	66315
18	2	1.8	114	107	1543	119	110	5089	159	229	33388	113	377	58006
														
														
19	3	0.8	198	214	2789	228	231	11815	220	232	52820	215	336	115503
20	3	1	201	217	2799	224	229	11774	252	279	66060	217	306	101682
21	3	1.2	203	210	2913	229	204	13350	283	283	59387	197	338	148565
22	3	1.4	204	220	2966	229	233	10037	248	293	72746	221	358	140411
23	3	1.6	203	207	2922	237	231	12716	280	252	63025	232	338	129011
24	3	1.8	206	213	2904	205	183	12424	294	267	72864	218	367	138101
														
														
25	4	0.8	329	326	3277	359	304	13820	360	386	103545	340	412	-
26	4	1	328	291	3918	305	350	17241	362	350	87930	336	405	-
27	4	1.2	337	320	3933	365	353	15777	385	402	119632	323	419	-
28	4	1.4	397	312	3753	357	360	19098	417	396	113898	301	425	-
29	4	1.6	344	333	3605	365	359	16399	405	404	83395	321	440	-
30	4	1.8	332	297	3113	357	351	15238	391	413	74698	330	465	-



==> Graphics2.0/Tempi-new/LMdata_oldestpolicy_DDK_old.txt <==
1	0	0.8	13	18	58	13	29	183	13	76	702	13	104	1873
2	0	1	13	16	51	13	28	187	13	72	879	13	106	17079
3	0	1.2	12	15	56	12	28	184	14	86	868	11	101	66747
4	0	1.4	13	19	53	12	27	141	13	61	910	12	101	129795
5	0	1.6	13	20	52	13	27	187	14	70	873	13	90	168953
6	0	1.8	12	16	51	13	32	141	13	60	865	12	97	169155


7	1	0.8	39	38	497	38	53	1961	51	252	7053	40	533	16994
8	1	1	39	37	419	42	53	1920	52	253	9564	39	539	63180
9	1	1.2	39	36	492	38	61	1505	52	257	9616	40	528	139019
10	1	1.4	40	41	458	44	53	1490	43	225	9396	39	548	1826
11	1	1.6	38	39	420	43	47	2000	52	232	9540	39	576	1761
12	1	1.8	40	40	450	40	49	1459	52	240	9466	40	591	-


13	2	0.8	109	108	1335	102	105	4741	135	198	31437	114	311	59882
14	2	1	110	96	1342	104	124	6128	136	202	31560	107	322	131962
15	2	1.2	115	104	1522	105	106	6314	141	170	33136	114	295	1817
16	2	1.4	119	108	1638	120	99	5029	153	154	34380	108	331	17069
17	2	1.6	117	103	1540	115	97	6522	160	162	34512	118	350	17785
18	2	1.8	114	107	1543	119	110	5089	159	229	33388	113	377	-


19	3	0.8	198	214	2789	228	231	11815	220	232	52820	215	336	123172
20	3	1	201	217	2799	224	229	11774	252	279	66060	217	306	1843
21	3	1.2	203	210	2913	229	204	13350	283	283	59387	197	338	18340
22	3	1.4	204	220	2966	229	233	10037	248	293	72746	221	358	61690
23	3	1.6	203	207	2922	237	231	12716	280	252	63025	232	338	63982
24	3	1.8	206	213	2904	205	183	12424	294	267	72864	218	367	-


25	4	0.8	329	326	3277	359	304	13820	360	386	103545	340	412	1762
26	4	1	328	291	3918	305	350	17241	362	350	87930	336	405	16931
27	4	1.2	337	320	3933	365	353	15777	385	402	119632	323	419	67201
28	4	1.4	397	312	3753	357	360	19098	417	396	113898	301	425	133296
29	4	1.6	344	333	3605	365	359	16399	405	404	83395	321	440	139353
30	4	1.8	332	297	3113	357	351	15238	391	413	74698	330	465	-



==> Graphics2.0/Tempi-new/LMdata_oldestpolicy_FSK.txt <==
0	12	14	25	14	30	417	15	71	1827	11	139	1850
1	22	18	59	29	44	849	37	333	4269	31	877	5576
2	33	24	92	38	58	1301	64	256	5224	39	847	9763
3	41	28	128	47	48	1386	81	254	7577	41	732	14627
4	49	39	160	55	49	1727	98	289	10663	59	837	17994
5	55	45	193	55	53	2542	111	319	10460	45	693	21935
6	62	50	238	71	56	2429	107	222	12210	58	656	26012
7	70	57	278	70	73	2807	156	214	14188	66	754	29769
8	77	64	364	89	64	3881	166	247	17242	60	577	33603



==> Graphics2.0/Tempi-new/LMdata_oldestpolicy_NSPDK.txt <==
1	0	0	12	18	301	16	33	49	15	88	195	12	88	195
2	0	1	17	19	54	22	37	112	15	112	573	17	112	573
3	0	2	30	20	90	37	30	211	21	154	1335	22	154	1335
4	0	3	32	28	129	29	30	287	33	150	1452	27	150	1452
5	0	4	38	36	138	45	32	366	35	149	1863	30	149	1863
6	0	5	37	33	151	46	37	358	38	108	2296	29	108	2296
7	0	6	39	40	159	46	38	475	43	131	1872	34	131	1872


8	1	0	21	21	240	31	52	254	24	305	1042	19	305	1042
9	1	1	33	21	134	47	29	351	63	193	2239	27	193	2239
10	1	2	45	40	207	67	30	569	106	163	3042	36	163	3042
11	1	3	53	37	279	62	34	751	120	160	4002	41	160	4002
12	1	4	64	42	315	86	49	1090	124	133	4599	49	133	4599
13	1	5	63	174	334	94	45	915	133	110	5903	52	110	5903
14	1	6	71	47	361	102	41	942	125	110	4680	54	110	4680


15	2	0	169	161	11765	184	170	9675	201	523	36306	161	523	36306
16	2	1	159	143	2541	210	180	8219	263	284	47814	175	284	47814
17	2	2	199	194	2760	241	146	10731	288	301	49650	186	301	49650
18	2	3	216	189	2837	215	165	8666	302	243	40876	192	243	40876
19	2	4	253	206	2787	280	158	11324	317	271	46403	221	271	46403
20	2	5	233	194	2940	236	173	8897	334	241	53168	239	241	53168
21	2	6	249	447	2876	306	209	9593	329	240	42344	202	240	42344


22	3	0	495	467	6926	515	516	27998	542	850	136708	473	850	136708
23	3	1	513	467	7494	576	443	29435	611	673	136079	493	673	136079
24	3	2	583	642	7732	602	449	24119	546	606	120040	518	606	120040
25	3	3	565	515	7784	637	515	30578	758	588	110408	515	588	110408
26	3	4	585	524	7694	662	527	30632	692	587	141091	539	587	141091
27	3	5	618	524	7965	665	533	30413	687	594	141506	524	594	141506
28	3	6	600	562	7844	706	465	31191	678	472	140920	569	472	140920


29	4	0	1025	961	13689	851	1023	54958	1128	1030	-	960	1030	-
30	4	1	985	1018	14170	889	814	57111	1140	928	-	1102	928	-
31	4	2	1071	847	14753	1170	1025	57859	1157	1112	-	997	1112	-
32	4	3	1038	1037	14492	976	1033	50445	1053	1096	-	1052	1096	-
33	4	4	948	1028	15226	1299	1062	57136	1067	1091	-	986	1091	-
34	4	5	1081	1058	14809	1206	839	50678	1231	874	-	1019	874	-
35	4	6	1102	1056	15511	1022	1051	57669	1402	1116	-	1072	1116	-



==> Graphics2.0/Tempi-new/LMdata_weightpolicy_DDK.txt <==
1	0	0.8	14	19	66	11	29	160	11	76	993	13	117	2059
2	0	1	13	20	70	11	38	163	11	78	869	13	125	2039
3	0	1.2	13	19	72	13	34	221	12	94	801	13	121	2053
4	0	1.4	13	21	74	12	33	220	11	94	817	13	115	2023
5	0	1.6	12	20	75	11	30	169	11	93	997	13	104	2097
6	0	1.8	13	20	77	11	30	172	11	95	814	13	111	2135


7	1	0.8	38	44	494	42	69	1608	36	334	9203	38	836	17188
8	1	1	38	44	483	43	95	1793	37	441	6912	40	852	17413
9	1	1.2	40	48	475	50	87	1832	37	486	9252	39	854	18467
10	1	1.4	38	46	481	44	88	1810	42	475	9185	40	878	17053
11	1	1.6	40	47	471	46	92	1348	37	417	9472	38	840	16885
12	1	1.8	41	50	487	45	78	1341	38	468	7999	41	804	16956


13	2	0.8	110	112	647	112	158	2028	156	420	17600	113	745	46911
14	2	1	108	116	622	110	144	2017	161	409	18182	109	741	46129
15	2	1.2	114	114	601	133	149	2577	168	349	14823	108	808	47167
16	2	1.4	112	121	597	125	157	2351	209	442	18785	116	1143	42123
17	2	1.6	111	122	543	128	138	2316	216	611	18410	115	1252	43729
18	2	1.8	111	104	562	128	157	2211	189	484	18083	117	1277	43685


19	3	0.8	218	195	703	211	239	2991	248	565	29218	198	819	74010
20	3	1	213	221	701	211	285	2285	248	582	28728	220	818	81062
21	3	1.2	218	221	688	277	302	2070	303	789	18312	217	1355	59581
22	3	1.4	226	237	653	249	300	1938	355	813	19487	227	1404	62418
23	3	1.6	217	198	674	240	256	1890	364	717	21431	220	1434	57529
24	3	1.8	220	221	665	279	260	1911	354	839	20242	221	1438	60521


25	4	0.8	324	328	855	321	346	3169	361	682	32473	333	894	93808
26	4	1	326	339	857	340	308	3169	358	583	34137	333	930	99835
27	4	1.2	339	338	830	410	323	2262	409	815	26080	330	1470	74022
28	4	1.4	348	338	811	414	418	2724	487	926	23654	331	1476	68169
29	4	1.6	327	331	794	351	418	2582	478	930	22192	320	1464	61683
30	4	1.8	325	333	789	347	324	1918	466	923	16843	327	1466	56248



==> Graphics2.0/Tempi-new/LMdata_weightpolicy_FSK.txt <==
0	13	14	32	13	46	445	14	100	1866	19	132	1892
1	20	19	89	29	58	932	22	548	3689	28	1197	6017
2	28	25	140	40	65	1406	71	417	6644	33	1466	8587
3	34	30	194	49	70	1859	104	615	8895	40	1904	12694
4	39	34	248	57	95	1912	124	456	8984	38	1849	19125
5	46	40	308	65	77	2277	140	642	13338	58	1474	22852
6	49	44	375	72	81	2651	152	636	15756	50	1751	58300
7	56	50	332	86	108	3198	167	482	17869	78	1444	46945
8	67	54	393	93	90	3707	178	667	16305	69	1716	108238



==> Graphics2.0/Tempi-new/LMdata_weightpolicy_NSPDK.txt <==
1	0	0	12	20	28	10	42	46	10	99	192	10	99	192
2	0	1	23	31	80	13	56	133	19	447	558	19	447	558
3	0	2	28	35	1428	27	83	187	20	510	769	20	510	769
4	0	3	32	43	115	41	69	173	22	585	985	22	585	985
5	0	4	34	36	127	43	84	252	25	545	906	25	545	906
6	0	5	38	42	137	36	73	197	29	559	1150	29	559	1150
7	0	6	37	46	149	39	97	279	29	399	1384	29	399	1384


8	1	0	20	25	85	25	75	247	18	608	1517	18	608	1517
9	1	1	31	31	186	36	101	394	94	812	1905	94	812	1905
10	1	2	43	42	227	61	117	498	128	836	2363	128	836	2363
11	1	3	51	46	265	58	93	480	171	604	2902	171	604	2902
12	1	4	55	52	284	64	100	514	139	624	2723	139	624	2723
13	1	5	57	55	815	70	116	534	152	876	3750	152	876	3750
14	1	6	59	59	351	73	116	723	183	629	3885	183	629	3885


15	2	0	160	179	1799	184	220	5562	174	550	32420	174	550	32420
16	2	1	191	178	1144	205	251	3608	245	1017	32426	245	1017	32426
17	2	2	163	186	1066	178	259	3352	335	921	24674	335	921	24674
18	2	3	206	197	1148	260	211	3411	394	1075	26479	394	1075	26479
19	2	4	221	175	1210	200	280	4268	386	786	31418	386	786	31418
20	2	5	226	224	1233	206	221	3397	366	952	27207	366	952	27207
21	2	6	233	215	2351	214	222	4411	321	797	31313	321	797	31313


22	3	0	466	468	3902	406	541	15048	473	835	85265	473	835	85265
23	3	1	546	479	2281	439	452	7031	531	1359	59742	531	1359	59742
24	3	2	535	526	2032	568	466	7058	572	1406	64341	572	1406	64341
25	3	3	564	507	2120	470	550	6423	592	1427	63080	592	1427	63080
26	3	4	559	517	2199	608	613	8272	628	1442	63110	628	1442	63110
27	3	5	587	532	2234	658	626	8512	635	1254	54688	635	1254	54688
28	3	6	569	561	2230	684	487	8416	805	1461	63371	805	1461	63371


29	4	0	897	1004	11534	817	836	23021	1153	1640	140498	1153	1640	140498
30	4	1	1034	953	3254	863	1076	13743	1038	1862	95714	1038	1862	95714
31	4	2	1054	1009	3158	955	872	12380	1241	1643	99754	1241	1643	99754
32	4	3	1110	991	3307	1138	889	9533	1140	1920	75355	1140	1920	75355
33	4	4	1092	1048	3333	1174	1120	12348	1135	1955	96613	1135	1955	96613
34	4	5	1053	883	3345	945	980	12597	1335	1938	95098	1335	1938	95098
35	4	6	1112	1044	4132	948	1131	10737	1326	1955	98214	1326	1955	98214



==> Graphics2.0/Tempi-new/oldestpolicy_DDK.txt <==
1	0	0.8	186	314	2394	219	897	9643
2	0	1	194	315	2369	174	764	11352
3	0	1.2	187	311	2082	172	895	9614
4	0	1.4	196	315	2049	201	910	10419
5	0	1.6	192	306	2069	193	898	11449
6	0	1.8	201	311	2091	195	904	9760


7	1	0.8	278	294	13474	280	856	57799
8	1	1	296	372	13635	273	884	52447
9	1	1.2	274	320	10564	248	1012	67639
10	1	1.4	277	369	11285	273	1006	67513
11	1	1.6	244	381	10885	241	1014	60294
12	1	1.8	289	371	10459	269	1007	67961


13	2	0.8	488	467	32389	490	1349	-
14	2	1	665	550	38963	480	1276	-
15	2	1.2	500	540	30774	460	1500	-
16	2	1.4	659	553	30438	474	1290	-
17	2	1.6	434	549	30348	486	1295	-
18	2	1.8	525	430	37651	488	1536	-


19	3	0.8	891	828	62583	1265	1824	-
20	3	1	876	834	74211	1226	1834	-
21	3	1.2	878	837	75677	1210	1377	-
22	3	1.4	868	860	75083	1168	1385	-
23	3	1.6	792	666	78701	1187	1577	-
24	3	1.8	918	844	75263	1172	1867	-


25	4	0.8	1282	1051	-	1812	2212	-
26	4	1	1257	1057	-	1772	2239	-
27	4	1.2	1254	1066	-	1795	2166	-
28	4	1.4	1283	986	-	1905	1922	-
29	4	1.6	1183	1236	-	1807	2219	-
30	4	1.8	1342	1220	-	1579	2290	-



==> Graphics2.0/Tempi-new/oldestpolicy_DDK__copy_.txt <==
1	0	0.8	186	314	2394	219	897	9643
2	0	1	194	315	2369	174	764	11352
3	0	1.2	187	311	2082	172	895	9614
4	0	1.4	196	315	2049	201	910	10419
5	0	1.6	192	306	2069	193	898	11449
6	0	1.8	201	311	2091	195	904	9760


7	1	0.8	278	294	13474	280	856	57799
8	1	1	296	372	13635	273	884	52447
9	1	1.2	274	320	10564	248	1012	67639
10	1	1.4	277	369	11285	273	1006	67513
11	1	1.6	244	381	10885	241	1014	60294
12	1	1.8	289	371	10459	269	1007	67961


13	2	0.8	488	467	32389	490	1349	-
14	2	1	665	550	38963	480	1276	-
15	2	1.2	500	540	30774	460	1500	-
16	2	1.4	659	553	30438	474	1290	-
17	2	1.6	434	549	30348	486	1295	-
18	2	1.8	525	430	37651	488	1536	-


19	3	0.8	891	828	62583	1265	1824	-
20	3	1	876	834	74211	1226	1834	-
21	3	1.2	878	837	75677	1210	1377	-
22	3	1.4	868	860	75083	1168	1385	-
23	3	1.6	792	666	78701	1187	1577	-
24	3	1.8	918	844	75263	1172	1867	-


25	4	0.8	1282	1051	122218	1812	2212	-
26	4	1	1257	1057	123841	1772	2239	-
27	4	1.2	1254	1066	99612	1795	2166	-
28	4	1.4	1283	986	123859	1905	1922	-
29	4	1.6	1183	1236	121547	1807	2219	-
30	4	1.8	1342	1220	104508	1579	2290	-



==> Graphics2.0/Tempi-new/oldestpolicy_FSK.txt <==
0	203	310	2621	157	594	14547
1	226	314	6024	225	714	29214
2	304	348	10355	237	1045	49224
3	442	299	13880	778	1360	68314
4	448	388	15691	1161	1188	81274
5	577	331	21400	1131	1286	93152
6	685	431	24388	1438	1235	121731
7	599	457	25578	1608	1183	134881
8	733	382	26610	1495	1152	155877



==> Graphics2.0/Tempi-new/oldestpolicy_NSPDK.txt <==
1	0	0	167	300	462	202	586	2338
2	0	1	173	280	918	205	516	4583
3	0	2	195	293	2116	220	483	10042
4	0	3	242	314	2272	238	455	14944
5	0	4	255	327	2965	264	447	14450
6	0	5	315	275	4546	306	560	17478
7	0	6	309	362	4631	329	459	26954


8	1	0	194	250	2052	230	586	7263
9	1	1	207	300	2584	240	766	12528
10	1	2	381	317	5230	294	606	20245
11	1	3	481	285	5692	408	698	37111
12	1	4	552	315	9381	630	683	48577
13	1	5	619	346	11098	923	749	57089
14	1	6	682	358	11227	1042	778	64916


15	2	0	779	741	61378	782	1560	-
16	2	1	1013	868	55411	1532	1533	-
17	2	2	1228	876	68234	1798	1230	-
18	2	3	1411	905	61031	2179	1341	-
19	2	4	1486	937	74789	2321	1295	-
20	2	5	1579	809	78773	3159	1105	-
21	2	6	1678	819	80640	3047	1286	-


22	3	0	1876	1723	-	2595	2997	-
23	3	1	2220	1682	-	3119	2342	-
24	3	2	2254	1698	-	3771	2571	-
25	3	3	2323	2102	-	3845	2103	-
26	3	4	2949	2127	-	4760	1949	-
27	3	5	2832	1856	-	4749	2453	-
28	3	6	3144	1770	-	5728	2446	-


29	4	0	3547	3881	-	4693	4839	-
30	4	1	4010	3967	-	5478	3922	-
31	4	2	4800	3496	-	6241	4349	-
32	4	3	4499	4015	-	6375	3807	-
33	4	4	4992	4128	-	7220	4304	-
34	4	5	4652	3561	-	7236	3845	-
35	4	6	5382	4224	-	8035	4320	-



==> Graphics2.0/Tempi-new/weightpolicy_DDK.txt <==
1	0	0.8	170	264	2042	205	897	11710
2	0	1	206	338	2207	166	764	11850
3	0	1.2	177	284	2216	162	895	10005
4	0	1.4	166	337	2073	163	910	10542
5	0	1.6	165	264	2486	163	898	10929
6	0	1.8	165	331	2492	163	904	12053


7	1	0.8	235	430	10113	237	856	65095
8	1	1	232	343	10220	257	884	55642
9	1	1.2	238	340	10280	232	1012	65787
10	1	1.4	237	339	12067	238	1006	56969
11	1	1.6	237	332	13084	303	1014	65150
12	1	1.8	298	423	12987	299	1007	65169


13	2	0.8	504	477	27113	403	1349	168799
14	2	1	513	608	25802	513	1276	168764
15	2	1.2	557	596	27815	518	1500	168643
16	2	1.4	606	520	30186	443	1290	148596
17	2	1.6	721	472	32642	513	1295	160181
18	2	1.8	726	607	32082	518	1536	168868


19	3	0.8	851	899	-	1956	1824	-
20	3	1	856	716	-	2012	1834	-
21	3	1.2	1108	702	-	1752	1377	-
22	3	1.4	1102	705	-	2258	1385	-
23	3	1.6	888	781	-	2014	1577	-
24	3	1.8	890	890	-	2193	1867	-


25	4	0.8	1381	1284	-	2675	2212	-
26	4	1	1575	1275	-	2893	2239	-
27	4	1.2	1583	1290	-	2554	2166	-
28	4	1.4	1602	1272	-	2606	1922	-
29	4	1.6	1393	1297	-	2876	2219	-
30	4	1.8	1380	1099	-	2442	2290	-



==> Graphics2.0/Tempi-new/weightpolicy_FSK.txt <==
0	168	337	2986	184	691	14806
1	194	361	6702	208	1006	28654
2	386	402	10237	273	1351	51592
3	456	432	13677	1569	2111	67690
4	519	362	15525	1729	2150	75887
5	584	379	20782	1820	2136	94180
6	645	497	22093	1977	2079	124142
7	702	519	25571	2050	1468	139056
8	782	527	28900	2131	1448	158509



==> Graphics2.0/Tempi-new/weightpolicy_NSPDK.txt <==
1	0	0	155	281	482	161	910	2764
2	0	1	164	323	1120	170	857	4220
3	0	2	183	262	1808	188	766	7330
4	0	3	201	274	2187	208	550	21806
5	0	4	222	345	3226	237	593	15003
6	0	5	235	305	2591	315	558	18966
7	0	6	263	325	3073	320	571	18079


8	1	0	220	288	1851	187	1028	10710
9	1	1	257	286	2810	214	1129	12646
10	1	2	486	384	5118	248	1250	26176
11	1	3	511	397	6434	294	1106	33115
12	1	4	583	370	7322	747	1258	39851
13	1	5	773	494	6066	1826	1314	33829
14	1	6	864	478	6999	1980	998	47430


15	2	0	1046	801	55192	663	2336	-
16	2	1	1299	908	55914	2566	2165	-
17	2	2	1339	958	56924	2492	1680	-
18	2	3	1463	975	58125	2629	1898	-
19	2	4	1420	1022	59699	3166	1866	-
20	2	5	1578	1037	60179	3455	1920	-
21	2	6	1659	1074	61651	3666	1960	-


22	3	0	2263	2025	155443	3659	2935	-
23	3	1	2622	2134	131544	4177	2687	-
24	3	2	2952	1762	148563	4007	3093	-
25	3	3	2991	1885	115076	4714	3034	-
26	3	4	2574	2199	146162	4953	3154	-
27	3	5	3462	2254	116641	5204	2688	-
28	3	6	3594	2252	127739	5361	2683	-


29	4	0	3789	3983	-	5224	5725	-
30	4	1	4579	3993	-	5358	4501	-
31	4	2	4856	3454	-	6515	4149	-
32	4	3	5165	3325	-	6264	4948	-
33	4	4	5422	4159	-	6477	4914	-
34	4	5	5645	3582	-	7482	4287	-
35	4	6	5519	3420	-	7994	4898	-



==> Graphics2.0/Tempi-new/weightpolicy_NSPDK__copy_.txt <==
1	0	0	155	281	482	161	910	2764
2	0	1	164	323	1120	170	857	4220
3	0	2	183	262	1808	188	766	7330
4	0	3	201	274	2187	208	550	21806
5	0	4	222	345	3226	237	593	15003
6	0	5	235	305	2591	315	558	18966
7	0	6	263	325	3073	320	571	18079


8	1	0	220	288	1851	187	1028	10710
9	1	1	257	286	2810	214	1129	12646
10	1	2	486	384	5118	248	1250	26176
11	1	3	511	397	6434	294	1106	33115
12	1	4	583	370	7322	747	1258	39851
13	1	5	773	494	6066	1826	1314	33829
14	1	6	864	478	6999	1980	998	47430


15	2	0	1046	801	55192	663	2336	-
16	2	1	1299	908	55914	2566	2165	-
17	2	2	1339	958	56924	2492	1680	-
18	2	3	1463	975	58125	2629	1898	-
19	2	4	1420	1022	59699	3166	1866	-
20	2	5	1578	1037	60179	3455	1920	-
21	2	6	1659	1074	61651	3666	1960	-


22	3	0	2263	2025	155443	3659	2935	-
23	3	1	2622	2134	131544	4177	2687	-
24	3	2	2952	1762	148563	4007	3093	-
25	3	3	2991	1885	115076	4714	3034	-
26	3	4	2574	2199	146162	4953	3154	-
27	3	5	3462	2254	116641	5204	2688	-
28	3	6	3594	2252	127739	5361	2683	-


29	4	0	3789	3983	-	5224	5725	-
30	4	1	4579	3993	-	5358	4501	-
31	4	2	4856	3454	-	6515	4149	-
32	4	3	5165	3325	-	6264	4948	-
33	4	4	5422	4159	-	6477	4914	-
34	4	5	5645	3582	-	7482	4287	-
35	4	6	5519	3420	-	7994	4898	-



==> Graphics2.0/Tempi/tempi-ddk-10k-chem2.txt <==
173.7	174.8	312	303	2175.7	2252.7	35	5	8	39	345	210.7	192
260	246.2	351.2	367.8	11717	11458.5	27	11.2	57.2	98	3015	1345.5	276
718.7	604.5	514.8	546.7	33427.2	29273.3	135	100.5	47.8	69.7	2041	2160.3	545
1083	949.2	811.5	782.2	73586.3	49141.8	90	98.2	162	197	11003.3	5464.8	870
1397.7	1485.7	1102.7	1252.8	115930	64932.8	102	104.7	65	185	22606	2976	1266


==> Graphics2.0/Tempi/tempi-ddk-50k-chem2.txt <==
181.1666666667	170.3	722.3	878	10372.8	11181	41	43	213	133	729.8	1705 	192.3
266.6666666667	261	715	963.2	62275.5	62302	69	24	110	107.2	5352	9453	264
1089.5		484.6	1023.2	1374.3	165920	163975	119	81.6	248	73	165920	20203	479.6
2251		2030.8	1198.2	1644	-	-	206	204	167.2	447	-	-	1204
2891		2674.3	1514	2174.6	-	-	602	233	146	290	-	-	1778



==> Graphics2.0/Tempi/tempi-nspdk-10k-lm.txt <==
35.1666666667	28.3333333333	33.1666666667	67.8333333333	230.5	164.6666666667	25.1666666667	18.3333333333	3	25.8333333333	181.5	118.6666666667	34.4
65.1666666667	52.3333333333	39.8333333333	100.3333333333	655	444.5	33.1666666667	27.3333333333	23	25.3333333333	401	197.5	69.8
194	205.5	165.3333333333	240.3333333333	9585.3333333333	3933	31	21.5	24	20.3333333333	1456	2210	238.8
515.8333333333	524.8333333333	497.1666666667	539.6	28862.5	8724	104.8333333333	118.8333333333	73	541	3879	8625	623.2
1030.1666666667	982	966	962.1666666667	54697.8333333333	13937	144	165	209	126.1666666667	4513	13488	1059



==> Graphics2.0/Tempi/tempi-nspdk-50k-lm.txt <==
36	20.8333333333	126.8333333333	457.5	1285.6666666667	760	27	10.8333333333	38.8333333333	358.5	1090.6666666667	568	28.5
162.6666666667	117	177.3333333333	726.6666666667	3471.1666666667	2526.6666666667	84.6666666667	99	195	118.6666666667	2429.1666666667	1009.6	99.2
312	316.6666666667	310.5	883.5	45702.8333333333	29104	96	142.6666666667	282	333.5	9396.8333333333	7746	290.5
689.5	571.8333333333	649.6666666667	1287.1666666667	130972	65037.6666666667	63.5	98.8333333333	263	452.1666666667	26300	30577	644.8
1228.5	1173.6666666667	1021.8333333333	1826.3333333333	-	100505.333333333	102	115	156	186.3333333333	-	65143	1168.2



==> Graphics2.0/oldestpolicy_DDK.txt <==
1	0	0.8	0.530931	0.516058	0.504744	0.530931	0.51943		0.514784
2	0	1	0.530603	0.513708	0.505896	0.530603	0.521649	0.51543
3	0	1.2	0.529766	0.514745	0.506856	0.529766	0.520103	0.514378
4	0	1.4	0.529556	0.513596	0.508205	0.529556	0.519722	0.512358
5	0	1.6	0.529356	0.514568	0.50439		0.529356	0.518621	0.513903
6	0	1.8	0.529451	0.515131	0.506009	0.529451	0.51822		0.515721


7	1	0.8	0.555197	0.509332	0.501751	0.555197	0.516646	0.513574
8	1	1	0.557213	0.507094	0.504109	0.557213	0.518052	0.514189
9	1	1.2	0.558316	0.507918	0.503182	0.558316	0.521193	0.515792
10	1	1.4	0.559698	0.509842	0.507502	0.559698	0.520196	0.516176
11	1	1.6	0.560527	0.511023	0.506211	0.560527	0.520676	0.518
12	1	1.8	0.560694	0.510511	0.505179	0.560694	0.524574	0.520066


13	2	0.8	0.554857	0.505445	0.507129	0.555836	0.514363	-
14	2	1	0.559403	0.504342	0.505287	0.561434	0.518017	-
15	2	1.2	0.567765	0.50836		0.510058	0.571005	0.520104	-
16	2	1.4	0.577037	0.506267	0.508269	0.58203		0.521067	-
17	2	1.6	0.587101	0.506524	0.511049	0.597328	0.52213		-
18	2	1.8	0.595844	0.508531	0.510906	0.612723	0.520827	-


19	3	0.8	0.554851	0.502468	0.510507	0.559683	0.514336	-
20	3	1	0.559636	0.504711	0.512382	0.566713	0.514285	-
21	3	1.2	0.565166	0.503738	0.509944	0.576988	0.514813	-
22	3	1.4	0.5695		0.503506	0.51144		0.594455	0.517585	-
23	3	1.6	0.574957	0.504132	0.514004	0.617399	0.520008	-
24	3	1.8	0.580698	0.50577		0.513208	0.636426	0.523078	-


25	4	0.8	0.556733	0.501196	0.512488	0.562498	0.51185		-
26	4	1	0.559114	0.501955	0.51345		0.568536	0.513043	-
27	4	1.2	0.561865	0.500558	0.512472	0.576727	0.514117	-
28	4	1.4	0.564123	0.504085	0.510527	0.589238	0.514395	-
29	4	1.6	0.567549	0.50427		0.516097	0.600585	0.515522	-
30	4	1.8	0.565696	0.500826	0.512416	0.60093		0.515906	-



==> Graphics2.0/oldestpolicy_FSK.txt <==
0	0.530603	0.513708	0.505896	0.530603	0.521649	0.51543
1	0.564496	0.513755	0.512425	0.564496	0.530839	0.526535
2	0.600188	0.510008	0.511288	0.609554	0.527229	0.530085
3	0.57902		0.505548	0.513089	0.623742	0.522949	0.535018
4	0.572033	0.50447		0.512062	0.609284	0.519434	0.535022
5	0.56908		0.504231	0.51164		0.601102	0.51888		0.53571
6	0.565776	0.503072	0.514324	0.596351	0.512688	0.535027
7	0.563345	0.501506	0.513026	0.592827	0.513206	0.536149
8	0.561783	0.500508	0.512676	0.589076	0.511354	0.537693



==> Graphics2.0/oldestpolicy_NSPDK.txt <==
1	0	0	0.530603	0.513708	0.505896	0.530603	0.521649	0.51543
2	0	1	0.539523	0.512799	0.511016	0.539523	0.520235	0.515488
3	0	2	0.550198	0.516674	0.515524	0.550198	0.528118	0.522115
4	0	3	0.56164		0.520401	0.517772	0.56164		0.530352	0.528592
5	0	4	0.566578	0.521047	0.5205		0.566578	0.532341	0.532172
6	0	5	0.56895		0.523245	0.522079	0.56895		0.534436	0.533891
7	0	6	0.574595	0.52541		0.523208	0.574595	0.537418	0.53519


8	1	0	0.580036	0.513557	0.51096		0.580036	0.533422	0.525512
9	1	1	0.611181	0.511568	0.515919	0.6133		0.526633	0.532953
10	1	2	0.603832	0.50844		0.515653	0.628202	0.523192	0.532454
11	1	3	0.597074	0.508153	0.521694	0.642033	0.52444		0.537443
12	1	4	0.592076	0.50715		0.522354	0.649116	0.5218		0.541348
13	1	5	0.590064	0.506342	0.522431	0.650779	0.525408	0.545955
14	1	6	0.589636	0.507684	0.528157	0.652267	0.526028	0.5485


15	2	0	0.599881	0.511149	0.512168	0.63608		0.528344	-
16	2	1	0.579171	0.507957	0.515765	0.63132		0.519952	-
17	2	2	0.565286	0.505848	0.517646	0.619904	0.517447	-
18	2	3	0.564016	0.503853	0.521757	0.619935	0.516124	-
19	2	4	0.565157	0.501356	0.523306	0.620269	0.516656	-
20	2	5	0.566411	0.503647	0.525173	0.618626	0.516304	-
21	2	6	0.567845	0.502187	0.529606	0.62027		0.515782	-


22	3	0	0.581162	0.506003	-		0.637628	0.522695	-
23	3	1	0.56704		0.503502	-		0.613293	0.519497	-
24	3	2	0.554461	0.501352	-		0.601747	0.512659	-
25	3	3	0.556403	0.500782	-		0.602046	0.513618	-
26	3	4	0.557235	0.49779		-		0.603263	0.511957	-
27	3	5	0.558681	0.49885		-		0.603028	0.511707	-
28	3	6	0.560757	0.499794	-		0.604413	0.512066	-


29	4	0	0.57294		0.504461	-		0.61977		0.520723	-
30	4	1	0.559541	0.503044	-		0.60343		0.514034	-
31	4	2	0.551073	0.500075	-		0.593489	0.509936	-
32	4	3	0.554307	0.498306	-		0.592685	0.51028		-
33	4	4	0.554723	0.498895	-		0.592643	0.510843	-
34	4	5	0.551168	0.496549	-		0.593765	0.508259	-
35	4	6	0.545411	0.494908	-		0.596537	0.510016	-



==> Graphics2.0/weightpolicy_FSK.txt <==
0	0.530597	0.517624	0.515488	0.530597	0.517873	0.517376
1	0.579924	0.519644	0.524572	0.579924	0.531803	0.533331
2	0.628494	0.516015	0.521239	0.634179	0.530785	0.534921
3	0.635275	0.515717	0.525581	0.659856	0.527107	0.539005
4	0.640217	0.514191	0.521261	0.674686	0.523049	0.543701
5	0.642905	0.510872	0.523629	0.683752	0.519084	0.548715
6	0.644293	0.512376	0.523063	0.690114	0.522556	0.544467
7	0.646004	0.508789	0.524971	0.695312	0.523638	0.547059
8	0.646814	0.511565	0.520563	0.698023	0.527518	0.547038



==> Graphics2.0/weightpolicy_sorted.txt <==
1	0	0.8	0.530941	0.519506	0.518972	0.530941	0.522787	0.517923
2	0	1	0.530597	0.518643	0.518156	0.530597	0.517873	0.517384
3	0	1.2	0.529744	0.517474	0.514442	0.529744	0.520262	0.518161
4	0	1.4	0.52955		0.515573	0.512137	0.52955		0.51939		0.518043
5	0	1.6	0.52935		0.517919	0.512048	0.52935		0.519332	0.514537
6	0	1.8	0.529445	0.514904	0.51005		0.529445	0.517408	0.514557


7	1	0.8	0.555288	0.516472	0.515768	0.555288	0.529064	0.523928
8	1	1	0.557154	0.516568	0.521054	0.557154	0.530053	0.528432
9	1	1.2	0.558379	0.516435	0.513773	0.558379	0.53175		0.527065
10	1	1.4	0.559724	0.520647	0.51522		0.559724	0.526799	0.526279
11	1	1.6	0.560525	0.518216	0.516067	0.560525	0.528685	0.529059
12	1	1.8	0.560628	0.520144	0.518881	0.560628	0.529443	0.527931


13	2	0.8	0.555851	0.514182	0.515297	0.555882	0.523593	0.527869
14	2	1	0.561643	0.514048	0.520325	0.56158		0.524706	0.528263
15	2	1.2	0.570782	0.522469	0.517359	0.571033	0.524919	0.530453
16	2	1.4	0.582171	0.518263	0.5185		0.58269		0.524998	0.526921
17	2	1.6	0.595624	0.525202	0.520499	0.597513	0.521947	0.533355
18	2	1.8	0.609889	0.522382	0.525824	0.612266	0.527783	0.53412


19	3	0.8	0.560317	0.51914		0.530585	0.560671	0.52263		-
20	3	1	0.566574	0.516548	0.51911		0.567844	0.526175	-
21	3	1.2	0.576767	0.520138	0.52011		0.580746	0.525688	-
22	3	1.4	0.593244	0.522957	0.52727		0.608786	0.525196	-
23	3	1.6	0.620807	0.525158	0.524088	0.649864	0.526139	-
24	3	1.8	0.644467	0.522805	0.528334	0.684029	0.529456	-


25	4	0.8	0.565406	0.520231	0.526446	0.565906	0.52487		-
26	4	1	0.571748	0.523739	0.521816	0.573171	0.526535	-
27	4	1.2	0.580072	0.523236	0.527064	0.589246	0.528685	-
28	4	1.4	0.598867	0.523596	0.529574	0.628318	0.530445	-
29	4	1.6	0.62891		0.527108	0.529105	0.674992	0.536191	-
30	4	1.8	0.633683	0.528508	0.541796	0.681822	0.534563	-



==> Graphics2.0/weightpolicy_sorted_NSPDK.txt <==
1	0	0	0.530597	0.518147	0.515519	0.530597	0.517873	0.517382
2	0	1	0.539516	0.51573		0.51366		0.539516	0.521625	0.519853
3	0	2	0.550265	0.519737	0.516753	0.550265	0.529996	0.530473
4	0	3	0.561791	0.519649	0.52107		0.561791	0.531556	0.530918
5	0	4	0.566631	0.510704	0.515509	0.566631	0.527448	0.527872
6	0	5	0.568786	0.508419	0.521026	0.568786	0.518249	0.52832
7	0	6	0.57461		0.51363		0.516473	0.57461		0.521881	0.528698


8	1	0	0.579906	0.524153	0.521612	0.579906	0.530722	0.533575
9	1	1	0.613764	0.521364	0.518956	0.613886	0.520914	0.535479
10	1	2	0.624862	0.515612	0.517985	0.628082	0.531122	0.540116
11	1	3	0.635382	0.50877		0.522339	0.641876	0.528824	0.543499
12	1	4	0.642716	0.507496	0.532212	0.653162	0.531117	0.543631
13	1	5	0.6444		0.514057	0.524195	0.657187	0.527155	0.540843
14	1	6	0.64576		0.507175	0.526846	0.660248	0.521336	0.544573


15	2	0	0.630162	0.518822	0.52484		0.637623	0.53154		-
16	2	1	0.635662	0.509427	0.523669	0.655757	0.523747	-
17	2	2	0.63592		0.517835	0.525781	0.662041	0.519341	-
18	2	3	0.644775	0.51843		0.538561	0.670979	0.525797	-
19	2	4	0.649246	0.515702	0.524478	0.678285	0.528567	-
20	2	5	0.651243	0.515662	0.532187	0.681823	0.527917	-
21	2	6	0.65518		0.513369	0.531929	0.685539	0.535128	-


22	3	0	0.63652		0.518262	0.521485	0.661077	0.530281	-
23	3	1	0.641293	0.509728	0.527274	0.673782	0.518177	-
24	3	2	0.641925	0.506176	0.529761	0.677201	0.514306	-
25	3	3	0.648139	0.515141	0.53596		0.685971	0.518377	-
26	3	4	0.655177	0.507872	0.53841		0.691593	0.529769	-
27	3	5	0.656539	0.517157	0.529443	0.693972	0.535076	-
28	3	6	0.659961	0.510606	0.526715	0.697064	0.534954	-


29	4	0	0.640225	0.508931	-		0.675861	0.527334	-
30	4	1	0.645377	0.517275	-		0.686233	0.516805	-
31	4	2	0.644942	0.515261	-		0.687521	0.520006	-
32	4	3	0.65168		0.518381	-		0.6939		0.529908	-
33	4	4	0.659233	0.513884	-		0.699872	0.526634	-
34	4	5	0.658348	0.507497	-		0.701981	0.519635	-
35	4	6	0.663301	0.51314		-		0.704942	0.517177	-



==> Oldestpolicy.txt <==
Primal Oldest policy:

With this policy, we propose to remove the Less Recently Modified features in the model when the budget is full. 

We need to associate to each feature the time in which that feature has been last inserted/modified.
The budget occupation for each feature is than 3, that is each feature is a tuple:
(id,weight, time).

When the budget is full, let us assume that we need to insert k new features in the budget (i.e. we need to delete the k less recently modified features).

In the budget maintainance procedure we are going to use a max-heap of size k containing the k smallest timestamps. For each feature in the model, we check if its timestamp is smaller than the max in the heap (O(1)). If it is, put that timestamp in the heap (O(log k)) and remove the max. If its bigger, go to the next feature.
Finally, we delete from the model all the features with a timestamp less then or equal to the maximum of the heap (we will remove at least k features).
The overall time complexity of the procedure is O(n log k), and the required space is O(k).

